Gravitational polarization of test-mass potential in the self-gravitating isothermal gases and a relation with gravitational instability

The present work analyzes perturbed potentials due to test mass that is added at the center of gravity of the non-singular equilibrium isothermal self-gravitating gases. We examine gravitational polarization in the infinite isothermal sheet, cylinder, and sphere, assuming that the systems are highly collisional and reach a new state of thermal equilibrium after perturbation. Under the assumptions, the isothermal sheet and cylinder amplify gravitational fields due to test sheet and line masses by 68 % and 53 % maximally. On the one hand, in the isothermal sphere, gravitational fields due to test point mass are amplified oscillatorily with radius and show a repulsive effect at large radii. Since the infinite isothermal sphere is gravitationally unstable, we confine it in a spherical wall in contact with a thermal bath. We find that only gravitational amplification occurs if the unperturbed finite sphere is gravitationally stable. The oscillatory amplification appears if the sphere is unstable, hence the repulsive effect is unrealistic in the canonical ensemble.

==> Iso1D_r_Est_Rho.txt <==
 0.0000000000000000e+00 1.0000000000000000e+00 2.0000000000000000e+00
 7.1757355353829766e-04 1.0010145446213783e+00 1.9999997425441420e+00
 2.8732058792948489e-03 1.0040591878960190e+00 1.9999958723553459e+00
 6.4756503540612798e-03 1.0091368578168236e+00 1.9999790332693197e+00
 1.1539557359995456e-02 1.0162520964431743e+00 1.9999334222631822e+00
 1.8085566940988951e-02 1.0254105396633315e+00 1.9998364739636232e+00
 2.6140439576857855e-02 1.0366181620239570e+00 1.9996584165159252e+00
 3.5737226142632084e-02 1.0498802594816794e+00 1.9993616970872119e+00
 4.6915478442308922e-02 1.0652001348457276e+00 1.9989002758837433e+00
 5.9721502041758745e-02 1.0825774425536463e+00 1.9982187891310290e+00
 7.4208653477066955e-02 1.1020061415060698e+00 1.9972515843686680e+00
 9.0437684285913367e-02 1.1234719974370022e+00 1.9959216361196805e+00
 1.0847713470412468e-01 1.1469495704520014e+00 1.9941393570949832e+00
 1.2840378029109822e-01 1.1723986200532543e+00 1.9918013303065301e+00
 1.5030313520041405e-01 1.1997598608242568e+00 1.9887890016394536e+00
 1.7427001630000705e-01 1.2289500092606722e+00 1.9849673915393089e+00
 2.0040917287447813e-01 1.2598560791106004e+00 1.9801839095268945e+00
 2.2883598721557497e-01 1.2923289130761293e+00 1.9742673872222727e+00
 2.5967725203116143e-01 1.3261759878980561e+00 1.9670274851392517e+00
 2.9307203128416193e-01 1.3611536037197480e+00 1.9582546758024741e+00
 3.2917261181765611e-01 1.3969586738517883e+00 1.9477210597447525e+00
 3.6814555393776094e-01 1.4332204741461005e+00 1.9351823288621854e+00
 4.1017285002008408e-01 1.4694928970873493e+00 1.9203812479116493e+00
 4.5545320118715815e-01 1.5052479854766954e+00 1.9030530702789612e+00
 5.0420342318280142e-01 1.5398717879057404e+00 1.8829333242362907e+00
 5.5665999375544994e-01 1.5726638647406401e+00 1.8597683807080621e+00
 6.1308075516754279e-01 1.6028420430988124e+00 1.8333291173721760e+00
 6.7374678688481970e-01 1.6295542133139163e+00 1.8034277971967951e+00
 7.3896446508169999e-01 1.6518989924056586e+00 1.7699379535499160e+00
 8.0906772734216004e-01 1.6689568429703772e+00 1.7328165995485152e+00
 8.8442056285635662e-01 1.6798326081510400e+00 1.6921274594805218e+00
 9.6541975053024154e-01 1.6837093001842525e+00 1.6480631968150807e+00
 1.0524978697586547e+00 1.6799113166770079e+00 1.6009638830598436e+00
 1.1461266111841844e+00 1.6679731277323837e+00 1.5513283740709061e+00
 1.2468204175986690e+00 1.6477071243533821e+00 1.4998150484518160e+00
 1.3551404882683320e+00 1.6192621925827764e+00 1.4472287456328536e+00
 1.4716991834063209e+00 1.5831632963839648e+00 1.3944918953120502e+00
 1.5971648693098306e+00 1.5403225798817952e+00 1.3425997875658537e+00
 1.7322672488579594e+00 1.4920147357802664e+00 1.2925624997864185e+00
 1.8778032266691511e+00 1.4398137153566106e+00 1.2453387211748901e+00
 2.0346433632850314e+00 1.3854937559957745e+00 1.2017689527664552e+00
 2.2037389783262351e+00 1.3309040422119667e+00 1.1625166409891814e+00
 2.3861299687046933e+00 1.2778315937368383e+00 1.1280252625698672e+00
 2.5829534147296163e+00 1.2278697713482434e+00 1.0984971655656064e+00
 2.7954530543694691e+00 1.1823092707185276e+00 1.0738965167026138e+00
 3.0249897140929640e+00 1.1420647018956018e+00 1.0539748139830396e+00
 3.2730527936768237e+00 1.1076437803485075e+00 1.0383140139431610e+00
 3.5412729122114506e+00 1.0791592787886264e+00 1.0263801271344024e+00
 3.8314358333369842e+00 1.0563777271775356e+00 1.0175794896062413e+00
 4.1454977995886910e+00 1.0387944988320665e+00 1.0113107197905455e+00
 4.4856024187138512e+00 1.0257228469837534e+00 1.0070071918293897e+00
 4.8540992590428571e+00 1.0163845441644317e+00 1.0041671393852312e+00
 5.2535643265605518e+00 1.0099915564922424e+00 1.0023707379890749e+00
 5.6868226133442867e+00 1.0058110707613142e+00 1.0012853422077237e+00
 6.1569729256332755e+00 1.0032096299290210e+00 1.0006612946966829e+00
 6.6674152200980084e+00 1.0016756308370898e+00 1.0003213385371352e+00
 7.2218806990246094e+00 1.0008225410696783e+00 1.0001467088382194e+00
 7.8244649392599630e+00 1.0003774763481743e+00 1.0000625714558455e+00
 8.4796643560289233e+00 1.0001609231076141e+00 1.0000247725502653e+00
 9.1924163312922911e+00 1.0000632865854022e+00 1.0000090409164992e+00
 9.9681433673257001e+00 1.0000227843573608e+00 1.0000030183788062e+00
 1.0812801659832811e+01 1.0000074461476935e+00 1.0000009141082378e+00
 1.1732934521334665e+01 1.0000021886315418e+00 1.0000002488088540e+00
 1.2735731124974869e+01 1.0000005727156580e+00 1.0000000602508381e+00
 1.3829091081424574e+01 1.0000001319390905e+00 1.0000000128362350e+00
 1.5021695407438102e+01 1.0000000264325128e+00 1.0000000023766094e+00
 1.6323084493972470e+01 1.0000000045432693e+00 1.0000000003772802e+00
 1.7743743734808660e+01 1.0000000006601120e+00 1.0000000000505960e+00
 1.9295197533457660e+01 1.0000000000797629e+00 1.0000000000056395e+00
 2.0990112466943653e+01 1.0000000000078728e+00 1.0000000000005131e+00
 2.2842410449957651e+01 1.0000000000006224e+00 1.0000000000000373e+00
 2.4867392811968610e+01 1.0000000000000386e+00 1.0000000000000022e+00
 2.7081876273240553e+01 1.0000000000000018e+00 1.0000000000000000e+00
 2.9504341883369328e+01 1.0000000000000000e+00 1.0000000000000000e+00
 3.2155098067912149e+01 1.0000000000000000e+00 1.0000000000000000e+00
 3.5056459014877078e+01 1.0000000000000000e+00 1.0000000000000000e+00
 3.8232939723139751e+01 1.0000000000000000e+00 1.0000000000000000e+00
 4.1711469129061385e+01 1.0000000000000000e+00 1.0000000000000000e+00
 4.5521622825406148e+01 1.0000000000000000e+00 1.0000000000000000e+00
 4.9695876987707173e+01 1.0000000000000000e+00 1.0000000000000000e+00
 5.4269885226999307e+01 1.0000000000000000e+00 1.0000000000000000e+00
 5.9282780193692624e+01 1.0000000000000000e+00 1.0000000000000000e+00
 6.4777501864497822e+01 1.0000000000000000e+00 1.0000000000000000e+00
 7.0801154551794880e+01 1.0000000000000000e+00 1.0000000000000000e+00
 7.7405394781491950e+01 1.0000000000000000e+00 1.0000000000000000e+00
 8.4646852289913127e+01 1.0000000000000000e+00 1.0000000000000000e+00
 9.2587586490970679e+01 1.0000000000000000e+00 1.0000000000000000e+00
 1.0129558086000465e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.1084527776805689e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.2131815637759287e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.3280335627503828e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.4539834956386676e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.5920966417091910e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.7435366112430958e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.9095736853945402e+02 1.0000000000000000e+00 1.0000000000000000e+00
 2.0915937499579582e+02 1.0000000000000000e+00 1.0000000000000000e+00
 2.2911078489566248e+02 1.0000000000000000e+00 1.0000000000000000e+00
 2.5097623826287506e+02 1.0000000000000000e+00 1.0000000000000000e+00
 2.7493499725639754e+02 1.0000000000000000e+00 1.0000000000000000e+00
 3.0118210143718915e+02 1.0000000000000000e+00 1.0000000000000000e+00
 3.2992959352784834e+02 1.0000000000000000e+00 1.0000000000000000e+00
 3.6140781703771910e+02 1.0000000000000000e+00 1.0000000000000000e+00
 3.9586678668356677e+02 1.0000000000000000e+00 1.0000000000000000e+00
 4.3357763201034976e+02 1.0000000000000000e+00 1.0000000000000000e+00
 4.7483411400038915e+02 1.0000000000000000e+00 1.0000000000000000e+00
 5.1995421374484192e+02 1.0000000000000000e+00 1.0000000000000000e+00
 5.6928179143125192e+02 1.0000000000000000e+00 1.0000000000000000e+00
 6.2318831296790029e+02 1.0000000000000000e+00 1.0000000000000000e+00
 6.8207464051276133e+02 1.0000000000000000e+00 1.0000000000000000e+00
 7.4637288199590307e+02 1.0000000000000000e+00 1.0000000000000000e+00
 8.1654829341360994e+02 1.0000000000000000e+00 1.0000000000000000e+00
 8.9310122622593553e+02 1.0000000000000000e+00 1.0000000000000000e+00
 9.7656911060366417e+02 1.0000000000000000e+00 1.0000000000000000e+00
 1.0675284635441265e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.1665969090083820e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.2744351952272275e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.3917491921855219e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.5192918500310761e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.6578650967770568e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.8083216511900698e+03 1.0000000000000000e+00 1.0000000000000000e+00
 1.9715667241982708e+03 1.0000000000000000e+00 1.0000000000000000e+00
 2.1485595795378795e+03 1.0000000000000000e+00 1.0000000000000000e+00
 2.3403149217093583e+03 1.0000000000000000e+00 1.0000000000000000e+00
 2.5479040766684875e+03 1.0000000000000000e+00 1.0000000000000000e+00
 2.7724559280693366e+03 1.0000000000000000e+00 1.0000000000000000e+00
 3.0151575693477412e+03 1.0000000000000000e+00 1.0000000000000000e+00
 3.2772546295325801e+03 1.0000000000000000e+00 1.0000000000000000e+00
 3.5600512284498432e+03 1.0000000000000000e+00 1.0000000000000000e+00
 3.8649095149987552e+03 1.0000000000000000e+00 1.0000000000000000e+00
 4.1932487404908125e+03 1.0000000000000000e+00 1.0000000000000000e+00
 4.5465438177192236e+03 1.0000000000000000e+00 1.0000000000000000e+00
 


==> Iso1D_r_mr_Phi_Phio.txt <==
 0.0000000000000000e+00 -0.0000000000000000e+00 -7.0710678118654768e-01 0.0000000000000000e+00
 7.1757355353829766e-04 -7.1757355353829766e-04 -7.0674781239177098e-01 3.5878677676914883e-04
 2.8732058792948489e-03 -2.8732058792948489e-03 -7.0566726153395709e-01 1.4366029396474245e-03
 6.4756503540612798e-03 -6.4756503540612798e-03 -7.0385415281745223e-01 3.2378251770306399e-03
 1.1539557359995456e-02 -1.1539557359995456e-02 -7.0129005194109706e-01 5.7697786799977280e-03
 1.8085566940988951e-02 -1.8085566940988951e-02 -6.9794885397502882e-01 9.0427834704944754e-03
 2.6140439576857855e-02 -2.6140439576857855e-02 -6.9379648621896761e-01 1.3070219788428927e-02
 3.5737226142632084e-02 -3.5737226142632084e-02 -6.8879052623797488e-01 1.7868613071316042e-02
 4.6915478442308922e-02 -4.6915478442308922e-02 -6.8287973587746409e-01 2.3457739221154461e-02
 5.9721502041758745e-02 -5.9721502041758745e-02 -6.7600351312642615e-01 2.9860751020879372e-02
 7.4208653477066955e-02 -7.4208653477066955e-02 -6.6809126538415986e-01 3.7104326738533477e-02
 9.0437684285913367e-02 -9.0437684285913367e-02 -6.5906171018142279e-01 4.5218842142956683e-02
 1.0847713470412468e-01 -1.0847713470412468e-01 -6.4882211293938863e-01 5.4238567352062339e-02
 1.2840378029109822e-01 -1.2840378029109822e-01 -6.3726747618561974e-01 6.4201890145549112e-02
 1.5030313520041405e-01 -1.5030313520041405e-01 -6.2427970108770037e-01 7.5151567600207025e-02
 1.7427001630000705e-01 -1.7427001630000705e-01 -6.0972675053985426e-01 8.7135008150003523e-02
 2.0040917287447813e-01 -2.0040917287447813e-01 -5.9346185367397930e-01 1.0020458643723906e-01
 2.2883598721557497e-01 -2.2883598721557497e-01 -5.7532280485019149e-01 1.1441799360778748e-01
 2.5967725203116143e-01 -2.5967725203116143e-01 -5.5513142608503385e-01 1.2983862601558072e-01
 2.9307203128416193e-01 -2.9307203128416193e-01 -5.3269328044570996e-01 1.4653601564208096e-01
 3.2917261181765611e-01 -3.2917261181765611e-01 -5.0779774473932870e-01 1.6458630590882806e-01
 3.6814555393776094e-01 -3.6814555393776094e-01 -4.8021857181626870e-01 1.8407277696888047e-01
 4.1017285002008408e-01 -4.1017285002008408e-01 -4.4971509405896060e-01 2.0508642501004204e-01
 4.5545320118715815e-01 -4.5545320118715815e-01 -4.1603423699299791e-01 2.2772660059357908e-01
 5.0420342318280142e-01 -5.0420342318280142e-01 -3.7891352072087892e-01 2.5210171159140071e-01
 5.5665999375544994e-01 -5.5665999375544994e-01 -3.3808522047794809e-01 2.7832999687772497e-01
 6.1308075516754279e-01 -6.1308075516754279e-01 -2.9328182757451915e-01 3.0654037758377140e-01
 6.7374678688481970e-01 -6.7374678688481970e-01 -2.4424288830681951e-01 3.3687339344240985e-01
 7.3896446508169999e-01 -7.3896446508169999e-01 -1.9072319063604792e-01 3.6948223254085000e-01
 8.0906772734216004e-01 -8.0906772734216004e-01 -1.3250210778246285e-01 4.0453386367108002e-01
 8.8442056285635662e-01 -8.8442056285635662e-01 -6.9393690687501008e-02 4.4221028142817831e-01
 9.6541975053024154e-01 -9.6541975053024154e-01 -1.2568336014875947e-03 4.8270987526512077e-01
 1.0524978697586547e+00 -1.0524978697586547e+00 7.1995460173099879e-02 5.2624893487932733e-01
 1.1461266111841844e+00 -1.1461266111841844e+00 1.5038897184525185e-01 5.7306330559209218e-01
 1.2468204175986690e+00 -1.2468204175986690e+00 2.3388479449715832e-01 6.2341020879933451e-01
 1.3551404882683320e+00 -1.3551404882683320e+00 3.2238103606576590e-01 6.7757024413416600e-01
 1.4716991834063209e+00 -1.4716991834063209e+00 4.1572108113835488e-01 7.3584959170316044e-01
 1.5971648693098306e+00 -1.5971648693098306e+00 5.1370935209236568e-01 7.9858243465491530e-01
 1.7322672488579594e+00 -1.7322672488579594e+00 6.1613477261216909e-01 8.6613362442897968e-01
 1.8778032266691511e+00 -1.8778032266691511e+00 7.2280116418633600e-01 9.3890161333457556e-01
 2.0346433632850314e+00 -2.0346433632850314e+00 8.3356273759588095e-01 1.0173216816425157e+00
 2.2037389783262351e+00 -2.2037389783262351e+00 9.4836187736882382e-01 1.1018694891631176e+00
 2.3861299687046933e+00 -2.3861299687046933e+00 1.0672657765502911e+00 1.1930649843523466e+00
 2.5829534147296163e+00 -2.5829534147296163e+00 1.1904983385007355e+00 1.2914767073648081e+00
 2.7954530543694691e+00 -2.7954530543694691e+00 1.3184641999301490e+00 1.3977265271847346e+00
 3.0249897140929640e+00 -3.0249897140929640e+00 1.4517626954880936e+00 1.5124948570464820e+00
 3.2730527936768237e+00 -3.2730527936768237e+00 1.5911909125431123e+00 1.6365263968384118e+00
 3.5412729122114506e+00 -3.5412729122114506e+00 1.7377364384811231e+00 1.7706364561057253e+00
 3.8314358333369842e+00 -3.8314358333369842e+00 1.8925617372226542e+00 1.9157179166684921e+00
 4.1454977995886910e+00 -4.1454977995886910e+00 2.0569831080706655e+00 2.0727488997943455e+00
 4.4856024187138512e+00 -4.4856024187138512e+00 2.2324477547274109e+00 2.2428012093569256e+00
 4.8540992590428571e+00 -4.8540992590428571e+00 2.4205125789023016e+00 2.4270496295214286e+00
 5.2535643265605518e+00 -5.2535643265605518e+00 2.6228279296906547e+00 2.6267821632802759e+00
 5.6868226133442867e+00 -5.6868226133442867e+00 2.8411287575933297e+00 2.8434113066721434e+00
 6.1569729256332755e+00 -6.1569729256332755e+00 3.0772345594451154e+00 3.0784864628166377e+00
 6.6674152200980084e+00 -6.6674152200980084e+00 3.3330583231919335e+00 3.3337076100490042e+00
 7.2218806990246094e+00 -7.2218806990246094e+00 3.6106235900550647e+00 3.6109403495123047e+00
 7.8244649392599630e+00 -7.8244649392599630e+00 3.9120879479782293e+00 3.9122324696299815e+00
 8.4796643560289233e+00 -8.4796643560289233e+00 4.2397709034879645e+00 4.2398321780144617e+00
 9.1924163312922911e+00 -9.1924163312922911e+00 4.5961841921781579e+00 4.5962081656461455e+00
 9.9681433673257001e+00 -9.9681433673257001e+00 4.9840630945901383e+00 4.9840716836628500e+00
 1.0812801659832811e+01 -1.0812801659832811e+01 5.4063980357119323e+00 5.4064008299164055e+00
 1.1732934521334665e+01 -1.1732934521334665e+01 5.8664664428855691e+00 5.8664672606673323e+00
 1.2735731124974869e+01 -1.2735731124974869e+01 6.3678653493509243e+00 6.3678655624874345e+00
 1.3829091081424574e+01 -1.3829091081424574e+01 6.9145454917956268e+00 6.9145455407122869e+00
 1.5021695407438102e+01 -1.5021695407438102e+01 7.5108476939536173e+00 7.5108477037190511e+00
 1.6323084493972470e+01 -1.6323084493972470e+01 8.1615422453132513e+00 8.1615422469862349e+00
 1.7743743734808660e+01 -1.7743743734808660e+01 8.8718718671620014e+00 8.8718718674043302e+00
 1.9295197533457660e+01 -1.9295197533457660e+01 9.6475987666996321e+00 9.6475987667288301e+00
 2.0990112466943653e+01 -2.0990112466943653e+01 1.0495056233468953e+01 1.0495056233471827e+01
 2.2842410449957651e+01 -2.2842410449957651e+01 1.1421205224978598e+01 1.1421205224978825e+01
 2.4867392811968610e+01 -2.4867392811968610e+01 1.2433696405984291e+01 1.2433696405984305e+01
 2.7081876273240553e+01 -2.7081876273240553e+01 1.3540938136620277e+01 1.3540938136620277e+01
 2.9504341883369328e+01 -2.9504341883369328e+01 1.4752170941684664e+01 1.4752170941684664e+01
 3.2155098067912149e+01 -3.2155098067912149e+01 1.6077549033956075e+01 1.6077549033956075e+01
 3.5056459014877078e+01 -3.5056459014877078e+01 1.7528229507438539e+01 1.7528229507438539e+01
 3.8232939723139751e+01 -3.8232939723139751e+01 1.9116469861569875e+01 1.9116469861569875e+01


==> Iso2D_r_Est_Rho.txt <==
 7.1757355353829766e-04 1.0000021590682941e+00 1.9999998712720615e+00
 2.8732058792948489e-03 1.0000298924674522e+00 1.9999979361751881e+00
 6.4756503540612798e-03 1.0001343601468691e+00 1.9999895165705506e+00
 1.1539557359995456e-02 1.0003885229777623e+00 1.9999667104851506e+00
 1.8085566940988951e-02 1.0008805070950295e+00 1.9999182330818190e+00
 2.6140439576857855e-02 1.0017136659723627e+00 1.9998291912395221e+00
 3.5737226142632084e-02 1.0030023306439102e+00 1.9996807891089368e+00
 4.6915478442308922e-02 1.0048734132503498e+00 1.9994499614814674e+00
 5.9721502041758745e-02 1.0074628449274592e+00 1.9991089314933213e+00
 7.4208653477066955e-02 1.0109175329311593e+00 1.9986246891749964e+00
 9.0437684285913367e-02 1.0153917919829323e+00 1.9979583877787457e+00
 1.0847713470412468e-01 1.0210489812651529e+00 1.9970646558435687e+00
 1.2840378029109822e-01 1.0280573395875379e+00 1.9958908248142329e+00
 1.5030313520041405e-01 1.0365906418967616e+00 1.9943760750091246e+00
 1.7427001630000705e-01 1.0468227460189303e+00 1.9924505072008132e+00
 2.0040917287447813e-01 1.0589264660648412e+00 1.9900341534907446e+00
 2.2883598721557497e-01 1.0730659541018575e+00 1.9870359500760242e+00
 2.5967725203116143e-01 1.0893928055329165e+00 1.9833527065589214e+00
 2.9307203128416193e-01 1.1080352435171537e+00 1.9788681223362592e+00
 3.2917261181765611e-01 1.1290904033776437e+00 1.9734519210266561e+00
 3.6814555393776094e-01 1.1526093734479883e+00 1.9669591994435427e+00
 4.1017285002008408e-01 1.1785849501929604e+00 1.9592301186105283e+00
 4.5545320118715815e-01 1.2069323157276430e+00 1.9500901004875919e+00
 5.0420342318280142e-01 1.2374728222903502e+00 1.9393507342067999e+00
 5.5665999375544994e-01 1.2699120586149655e+00 1.9268116369619599e+00
 6.1308075516754279e-01 1.3038230589506068e+00 1.9122635523144396e+00
 6.7374678688481970e-01 1.3386273034350102e+00 1.8954929946664816e+00
 7.3896446508169999e-01 1.3735854593329155e+00 1.8762887514792501e+00
 8.0906772734216004e-01 1.4077922125795954e+00 1.8544505190022260e+00
 8.8442056285635662e-01 1.4401880138980991e+00 1.8297998539578919e+00
 9.6541975053024154e-01 1.4695829295991629e+00 1.8021934525380936e+00
 1.0524978697586547e+00 1.4947045141172912e+00 1.7715385018312717e+00
 1.1461266111841844e+00 1.5142629286629645e+00 1.7378094799196206e+00
 1.2468204175986690e+00 1.5270405635517605e+00 1.7010653214629023e+00
 1.3551404882683320e+00 1.5319932308500150e+00 1.6614653582613594e+00
 1.4716991834063209e+00 1.5283618280299525e+00 1.6192819709769932e+00
 1.5971648693098306e+00 1.5157735367736378e+00 1.5749075709415561e+00
 1.7322672488579594e+00 1.4943245476906566e+00 1.5288535181555054e+00
 1.8778032266691511e+00 1.4646211195212893e+00 1.4817390142704572e+00
 2.0346433632850314e+00 1.4277740376326078e+00 1.4342689692781183e+00
 2.2037389783262351e+00 1.3853336537175993e+00 1.3872012917897683e+00
 2.3861299687046933e+00 1.3391759012400579e+00 1.3413058006268288e+00
 2.5829534147296163e+00 1.2913450136948301e+00 1.2973186525110325e+00
 2.7954530543694691e+00 1.2438797232770100e+00 1.2558973976813390e+00
 3.0249897140929640e+00 1.1986400240673827e+00 1.2175821296843954e+00
 3.2730527936768237e+00 1.1571637410274602e+00 1.1827674951770561e+00
 3.5412729122114506e+00 1.1205643089287378e+00 1.1516886680988578e+00
 3.8314358333369842e+00 1.0894857884365181e+00 1.1244221445015856e+00
 4.1454977995886910e+00 1.0641101433473237e+00 1.1008999198287905e+00
 4.4856024187138512e+00 1.0442156649623480e+00 1.0809337960643466e+00
 4.8540992590428571e+00 1.0292677177840552e+00 1.0642455790729972e+00
 5.2535643265605518e+00 1.0185309149775548e+00 1.0504988499263135e+00
 5.6868226133442867e+00 1.0111801074608442e+00 1.0393286674670854e+00
 6.1569729256332755e+00 1.0064004531212123e+00 1.0303666760685732e+00
 6.6674152200980084e+00 1.0034604650605288e+00 1.0232603208323388e+00
 7.2218806990246094e+00 1.0017578991162099e+00 1.0176859508525975e+00
 7.8244649392599630e+00 1.0008341355084063e+00 1.0133563727574701e+00
 8.4796643560289233e+00 1.0003674931148658e+00 1.0100238657354919e+00
 9.1924163312922911e+00 1.0001491859172857e+00 1.0074798285691997e+00
 9.9681433673257001e+00 1.0000554715099881e+00 1.0055521802929839e+00
 1.0812801659832811e+01 1.0000186550389607e+00 1.0041014659413716e+00
 1.1732934521334665e+01 1.0000056976887783e+00 1.0030163998640287e+00
 1.2735731124974869e+01 1.0000015013747674e+00 1.0022093613138310e+00
 1.3829091081424574e+01 1.0000003996149862e+00 1.0016121688132709e+00
 1.5021695407438102e+01 1.0000000524001178e+00 1.0011723126415586e+00
 1.6323084493972470e+01 1.0000000498272930e+00 1.0008497191016230e+00
 1.7743743734808660e+01 9.9999998117315037e-01 1.0006140505267647e+00
 1.9295197533457660e+01 1.0000000356135006e+00 1.0004425034975597e+00
 2.0990112466943653e+01 9.9999998048237870e-01 1.0003180466497616e+00
 2.2842410449957651e+01 1.0000000341578090e+00 1.0002280320445232e+00
 2.4867392811968610e+01 9.9999998163525206e-01 1.0001631151087420e+00
 2.7081876273240553e+01 1.0000000330136993e+00 1.0001164238565998e+00
 2.9504341883369328e+01 9.9999998274273827e-01 1.0000829259245485e+00
 3.2155098067912149e+01 1.0000000319397042e+00 1.0000589502891213e+00
 3.5056459014877078e+01 9.9999998378398025e-01 1.0000418284671193e+00
 3.8232939723139751e+01 1.0000000309303299e+00 1.0000296270559499e+00
 4.1711469129061385e+01 9.9999998476236507e-01 1.0000209494833792e+00
 4.5521622825406148e+01 1.0000000299820608e+00 1.0000147897970195e+00
 4.9695876987707173e+01 9.9999998568138582e-01 1.0000104253219886e+00
 5.4269885226999307e+01 1.0000000290914293e+00 1.0000073381779981e+00
 5.9282780193692624e+01 9.9999998654447664e-01 1.0000051581122156e+00
 6.4777501864497822e+01 1.0000000282550427e+00 1.0000036210021734e+00
 7.0801154551794880e+01 9.9999998735498086e-01 1.0000025388294482e+00
 7.7405394781491950e+01 1.0000000274696133e+00 1.0000017780177184e+00
 8.4646852289913127e+01 9.9999998811612734e-01 1.0000012438484298e+00
 9.2587586490970679e+01 1.0000000267319757e+00 1.0000008692780493e+00
 1.0129558086000465e+02 9.9999998883101260e-01 1.0000006069333911e+00
 1.1084527776805689e+02 1.0000000260391044e+00 1.0000004233950979e+00
 1.2131815637759287e+02 9.9999998950258928e-01 1.0000002951241671e+00
 1.3280335627503828e+02 1.0000000253881223e+00 1.0000002055653296e+00
 1.4539834956386676e+02 9.9999999013365815e-01 1.0000001430913694e+00
 1.5920966417091910e+02 1.0000000247763052e+00 1.0000000995470000e+00
 1.7435366112430958e+02 9.9999999072686441e-01 1.0000000692192894e+00
 1.9095736853945402e+02 1.0000000242010871e+00 1.0000000481109297e+00
 2.0915937499579582e+02 9.9999999128469741e-01 1.0000000334281092e+00
 2.2911078489566248e+02 1.0000000236600559e+00 1.0000000232201742e+00
 2.5097623826287506e+02 9.9999999180949140e-01 1.0000000161264673e+00
 2.7493499725639754e+02 1.0000000231509534e+00 1.0000000111987086e+00
 3.0118210143718915e+02 9.9999999230342962e-01 1.0000000077765459e+00
 3.2992959352784834e+02 1.0000000226716699e+00 1.0000000054004636e+00
 3.6140781703771910e+02 9.9999999276854989e-01 1.0000000037509098e+00
 3.9586678668356677e+02 1.0000000222202385e+00 1.0000000026057898e+00
 4.3357763201034976e+02 9.9999999320674970e-01 1.0000000018108210e+00
 4.7483411400038915e+02 1.0000000217948295e+00 1.0000000012588719e+00
 5.1995421374484192e+02 9.9999999361979319e-01 1.0000000008755761e+00
 5.6928179143125192e+02 1.0000000213937423e+00 1.0000000006093255e+00
 6.2318831296790029e+02 9.9999999400931838e-01 1.0000000004243115e+00
 6.8207464051276133e+02 1.0000000210153990e+00 1.0000000002956906e+00
 7.4637288199590307e+02 9.9999999437684528e-01 1.0000000002062264e+00
 8.1654829341360994e+02 1.0000000206583364e+00 1.0000000001439602e+00
 8.9310122622593553e+02 9.9999999472378198e-01 1.0000000001005931e+00
 9.7656911060366417e+02 1.0000000203211996e+00 1.0000000000703657e+00
 1.0675284635441265e+03 9.9999999505143289e-01 1.0000000000492784e+00
 1.1665969090083820e+03 1.0000000200027330e+00 1.0000000000345535e+00
 1.2744351952272275e+03 9.9999999536100526e-01 1.0000000000242608e+00
 1.3917491921855219e+03 1.0000000197017755e+00 1.0000000000170581e+00
 1.5192918500310761e+03 9.9999999565361697e-01 1.0000000000120119e+00
 1.6578650967770568e+03 1.0000000194172516e+00 1.0000000000084719e+00
 1.8083216511900698e+03 9.9999999593030164e-01 1.0000000000059852e+00
 1.9715667241982708e+03 1.0000000191481668e+00 1.0000000000042357e+00
 2.1485595795378795e+03 9.9999999619201596e-01 1.0000000000030032e+00
 2.3403149217093583e+03 1.0000000188936011e+00 1.0000000000021334e+00
 2.5479040766684875e+03 9.9999999643964554e-01 1.0000000000015186e+00
 2.7724559280693366e+03 1.0000000186527029e+00 1.0000000000010831e+00
 3.0151575693477412e+03 9.9999999667400941e-01 1.0000000000007743e+00
 3.2772546295325801e+03 1.0000000184246840e+00 1.0000000000005549e+00
 3.5600512284498432e+03 9.9999999689586572e-01 1.0000000000003983e+00
 3.8649095149987552e+03 1.0000000182088151e+00 1.0000000000002869e+00
 4.1932487404908125e+03 9.9999999710591647e-01 1.0000000000002069e+00
 4.5465438177192236e+03 1.0000000180044206e+00 1.0000000000001499e+00


==> Iso2D_r_Phi_Phio.txt <==
 7.1757355353829766e-04 -1.2910828847249756e+00 -1.1522237126557362e+00
 2.8732058792948489e-03 -1.0702835677693250e+00 -9.3142674541608839e-01
 6.4756503540612798e-03 -9.4094198575278254e-01 -8.0209415913613180e-01
 1.1539557359995456e-02 -8.4897107672412719e-01 -7.1014527783523140e-01
 1.8085566940988951e-02 -7.7741443361041596e-01 -6.3863166040927977e-01
 2.6140439576857855e-02 -7.1871325023289234e-01 -5.8000386372658719e-01
 3.5737226142632084e-02 -6.6882959385559659e-01 -5.3023462169443547e-01
 4.6915478442308922e-02 -6.2534745721635110e-01 -4.8691984680594003e-01
 5.9721502041758745e-02 -5.8670282258881734e-01 -4.4850868109918829e-01
 7.4208653477066955e-02 -5.5182219643530273e-01 -4.1394203493516812e-01
 9.0437684285913367e-02 -5.1993433003425704e-01 -3.8246432651459095e-01
 1.0847713470412468e-01 -4.9046420240615418e-01 -3.5351748510846398e-01
 1.2840378029109822e-01 -4.6296957977273634e-01 -3.2667752840184477e-01
 1.5030313520041405e-01 -4.3710116125719728e-01 -3.0161471135642587e-01
 1.7427001630000705e-01 -4.1257652888391072e-01 -2.7806745772404917e-01
 2.0040917287447813e-01 -3.8916256438438335e-01 -2.5582472255840016e-01
 2.2883598721557497e-01 -3.6666327015488842e-01 -2.3471371175035322e-01
 2.5967725203116143e-01 -3.4491117128845949e-01 -2.1459111764000585e-01
 2.9307203128416193e-01 -3.2376117254283765e-01 -1.9533672804718843e-01
 3.2917261181765611e-01 -3.0308616087687834e-01 -1.7684867714313240e-01
 3.6814555393776094e-01 -2.8277389325910890e-01 -1.5903985688067593e-01
 4.1017285002008408e-01 -2.6272486999766875e-01 -1.4183516467241364e-01
 4.5545320118715815e-01 -2.4285099138063038e-01 -1.2516936406325149e-01
 5.0420342318280142e-01 -2.2307486061765724e-01 -1.0898540174100987e-01
 5.5665999375544994e-01 -2.0332963104399479e-01 -9.3233069046615213e-02
 6.1308075516754279e-01 -1.8355931534152586e-01 -7.7867926883030222e-02
 6.7374678688481970e-01 -1.6371947458889030e-01 -6.2850434368247055e-02
 7.3896446508169999e-01 -1.4377819496063499e-01 -4.8145236777305180e-02
 8.0906772734216004e-01 -1.2371723473161200e-01 -3.3720579246360759e-02
 8.8442056285635662e-01 -1.0353319335485092e-01 -1.9547820673013448e-02
 9.6541975053024154e-01 -8.3238516087669828e-02 -5.6010281177361976e-03
 1.0524978697586547e+00 -6.2862115010488648e-02 8.1433636107484126e-03
 1.1461266111841844e+00 -4.2449364526622624e-02 2.1706839204255392e-02
 1.2468204175986690e+00 -2.2061233781246400e-02 3.5109046445978662e-02
 1.3551404882683320e+00 -1.7723566560406204e-03 4.8368003723955444e-02
 1.4716991834063209e+00 1.8332074475615266e-02 6.1500277555399364e-02
 1.5971648693098306e+00 3.8160575880111264e-02 7.4521135045482814e-02
 1.7322672488579594e+00 5.7620618203751618e-02 8.7444675288439869e-02
 1.8778032266691511e+00 7.6624491571971987e-02 1.0028394299385371e-01
 2.0346433632850314e+00 9.5095273750630316e-02 1.1305102704317517e-01
 2.2037389783262351e+00 1.1297228975775156e-01 1.2575714621814979e-01
 2.3861299687046933e+00 1.3021544494911974e-01 1.3841272396902243e-01
 2.5829534147296163e+00 1.4680791358822978e-01 1.5102745378712923e-01
 2.7954530543694691e+00 1.6275685749237861e-01 1.6361035649912664e-01
 3.0249897140929640e+00 1.7809210474047613e-01 1.7616983059728489e-01
 3.2730527936768237e+00 1.9286298534988763e-01 1.8871369655310810e-01
 3.5412729122114506e+00 2.0713375280380961e-01 2.0124923592309960e-01
 3.8314358333369842e+00 2.2097817521472485e-01 2.1378322594022944e-01
 4.1454977995886910e+00 2.3447394034769095e-01 2.2632197018826483e-01
 4.4856024187138512e+00 2.4769748124288035e-01 2.3887132587505353e-01
 4.8540992590428571e+00 2.6071971228964708e-01 2.5143672815237011e-01
 5.2535643265605518e+00 2.7360299235746083e-01 2.6402321187174638e-01
 5.6868226133442867e+00 2.8639943511040133e-01 2.7663543111603034e-01
 6.1569729256332755e+00 2.9915049526929299e-01 2.8927767680376232e-01
 6.6674152200980084e+00 3.1188760417528227e-01 3.0195389262662886e-01
 7.2218806990246094e+00 3.2463352812578661e-01 3.1466768954828811e-01
 7.8244649392599630e+00 3.3740409260147314e-01 3.2742235906495049e-01
 8.4796643560289233e+00 3.5020994996679372e-01 3.4022088540359702e-01
 9.1924163312922911e+00 3.6305815298877309e-01 3.5306595681210728e-01
 9.9681433673257001e+00 3.7595340245474607e-01 3.6595997607640496e-01
 1.0812801659832811e+01 3.8889893775174278e-01 3.7890507038264976e-01
 1.1732934521334665e+01 4.0189711104254944e-01 3.9190310062725681e-01
 1.2735731124974869e+01 4.1494972231898553e-01 4.0495567026382834e-01
 1.3829091081424574e+01 4.2805819662055861e-01 4.1806413376378349e-01
 1.5021695407438102e+01 4.4122367013645419e-01 4.3122960475639227e-01
 1.6323084493972470e+01 4.5444702985512642e-01 4.4445296390394806e-01
 1.7743743734808660e+01 4.6772893269348076e-01 4.5773486655882656e-01
 1.9295197533457660e+01 4.8106981648530839e-01 4.7107575024111470e-01
 2.0990112466943653e+01 4.9446990831868637e-01 4.8447584196825805e-01
 2.2842410449957651e+01 5.0792923191170403e-01 4.9793516546172434e-01
 2.4867392811968610e+01 5.2144761480561619e-01 5.1145354824994915e-01
 2.7081876273240553e+01 5.3502469533791974e-01 5.2503062868178052e-01
 2.9504341883369328e+01 5.4865992962278842e-01 5.3866586286022666e-01
 3.2155098067912149e+01 5.6235259836654006e-01 5.5235853150248748e-01
 3.5056459014877078e+01 5.7610181370019775e-01 5.6610774672899200e-01
 3.8232939723139751e+01 5.8990652585510484e-01 5.7991245878142361e-01
 4.1711469129061385e+01 6.0376552984899245e-01 5.9377146266745184e-01
 4.5521622825406148e+01 6.1767747201303891e-01 6.0768340472808224e-01
 4.9695876987707173e+01 6.3164085651562241e-01 6.2164678912213400e-01
 5.4269885226999307e+01 6.4565405171911139e-01 6.3565998422131864e-01
 5.9282780193692624e+01 6.5971529651566541e-01 6.4972122890871142e-01
 6.4777501864497822e+01 6.7382270648508380e-01 6.6382863877299736e-01
 7.0801154551794880e+01 6.8797428001258187e-01 6.7798021219075566e-01
 7.7405394781491950e+01 7.0216790421685515e-01 6.9217383628913542e-01
 8.4646852289913127e+01 7.1640136081955375e-01 7.0640729278157377e-01
 9.2587586490970679e+01 7.3067233181421010e-01 7.2067826366964882e-01
 1.0129558086000465e+02 7.4497840506003898e-01 7.3498433680476194e-01
 1.1084527776805689e+02 7.5931707966648276e-01 7.4932301130401557e-01
 1.2131815637759287e+02 7.7368577128898952e-01 7.6369170281542165e-01
 1.3280335627503828e+02 7.8808181720967907e-01 7.7808774862839603e-01
 1.4539834956386676e+02 8.0250248131901969e-01 7.9250841262632676e-01
 1.5920966417091910e+02 8.1694495887971319e-01 8.0695089007886822e-01
 1.7435366112430958e+02 8.3140638118494226e-01 8.2141231227245870e-01
 1.9095736853945402e+02 8.4588381999936402e-01 8.3588975097838358e-01
 2.0915937499579582e+02 8.6037429189126413e-01 8.5038022275850100e-01
 2.2911078489566248e+02 8.7487476235100980e-01 8.6488069310950000e-01
 2.5097623826287506e+02 8.8938214980060515e-01 8.7938808044725636e-01
 2.7493499725639754e+02 9.0389332939573974e-01 8.9389925993349251e-01
 3.0118210143718915e+02 9.1840513672158852e-01 9.0841106714753705e-01
 3.2992959352784834e+02 9.3291437128948906e-01 9.2292030160648753e-01
 3.6140781703771910e+02 9.4741779993221864e-01 9.3742373013754121e-01
 3.9586678668356677e+02 9.6191216001021951e-01 9.5191809010664230e-01
 4.3357763201034976e+02 9.7639416252295619e-01 9.6640009250792702e-01
 4.7483411400038915e+02 9.9086049504247831e-01 9.8086642491870324e-01
 5.1995421374484192e+02 1.0053078245598293e+00 9.9531375432492364e-01
 5.6928179143125192e+02 1.0197328001656392e+00 1.0097387298222462e+00
 6.2318831296790029e+02 1.0341320556520026e+00 1.0241379851978991e+00
 6.8207464051276133e+02 1.0485022119608247e+00 1.0385081413985979e+00
 7.4637288199590307e+02 1.0628398795622203e+00 1.0528458088898027e+00
 8.1654829341360994e+02 1.0771416606916240e+00 1.0671475899115532e+00
 8.9310122622593553e+02 1.0914041515257180e+00 1.0814100806360769e+00
 9.7656911060366417e+02 1.1056239442289930e+00 1.0956298732322749e+00
 1.0675284635441265e+03 1.1197976289476299e+00 1.1098035578420629e+00
 1.1665969090083820e+03 1.1339217956853904e+00 1.1239277244734291e+00
 1.2744351952272275e+03 1.1479930361348880e+00 1.1379989648149003e+00
 1.3917491921855219e+03 1.1620079454015415e+00 1.1520138739759480e+00
 1.5192918500310761e+03 1.1759631236903809e+00 1.1659690521576849e+00
 1.6578650967770568e+03 1.1898551778954194e+00 1.1798611062580122e+00
 1.8083216511900698e+03 1.2036807231586706e+00 1.1936866514151856e+00
 1.9715667241982708e+03 1.2174363843407674e+00 1.2074423124935707e+00
 2.1485595795378795e+03 1.2311187974673106e+00 1.2211247255151616e+00
 2.3403149217093583e+03 1.2447246110949843e+00 1.2347305390402274e+00
 2.5479040766684875e+03 1.2582504876587570e+00 1.2482564155002733e+00
 2.7724559280693366e+03 1.2716931047461739e+00 1.2616990324862896e+00
 3.0151575693477412e+03 1.2850491563573736e+00 1.2750550839950869e+00
 3.2772546295325801e+03 1.2983153540987054e+00 1.2883212816363279e+00
 3.5600512284498432e+03 1.3114884283660342e+00 1.3014943558026772e+00
 3.8649095149987552e+03 1.3245651294673895e+00 1.3145710568053526e+00
 4.1932487404908125e+03 1.3375422287386411e+00 1.3275481559771447e+00
 4.5465438177192236e+03 1.3504165196035371e+00 1.3404224467448713e+00
 4.9263233155352800e+03 1.3631848186295528e+00 1.3531907456730436e+00
 5.3341668383242986e+03 1.3758439665324653e+00 1.3658498934803960e+00


==> Iso3D_r_Est_Rho.txt <==
 7.1757355353829766e-04 1.0000002579503564e+00 1.8751294388222001e-01
 2.8732058792948489e-03 1.0000041593889024e+00 3.7521605520745988e-01
 6.4756503540612798e-03 1.0000213301533860e+00 5.6329997989437453e-01
 1.1539557359995456e-02 1.0000686342021945e+00 7.5195632229523635e-01
 1.8085566940988951e-02 1.0001714425408341e+00 9.4137812812305055e-01
 2.6140439576857855e-02 1.0003654860606219e+00 1.1317603718393903e+00
 3.5737226142632084e-02 1.0006993713521051e+00 1.3233004500070920e+00
 4.6915478442308922e-02 1.0012378649682550e+00 1.5161986821235327e+00
 5.9721502041758745e-02 1.0020660807525421e+00 1.7106588204683535e+00
 7.4208653477066955e-02 1.0032947371048195e+00 1.9068885705190748e+00
 9.0437684285913367e-02 1.0050666866010503e+00 2.1051001235118854e+00
 1.0847713470412468e-01 1.0075649590163069e+00 2.3055107027515853e+00
 1.2840378029109822e-01 1.0110225997596811e+00 2.5083431253047923e+00
 1.5030313520041405e-01 1.0157346273817041e+00 2.7138263807436704e+00
 1.7427001630000705e-01 1.0220724732363364e+00 2.9221962286438510e+00
 2.0040917287447813e-01 1.0305012987763786e+00 3.1336958165797504e+00
 2.2883598721557497e-01 1.0416006038884551e+00 3.3485763204029220e+00
 2.5967725203116143e-01 1.0560885320200886e+00 3.5670976086346320e+00
 2.9307203128416193e-01 1.0748502285625947e+00 3.7895289328522002e+00
 3.2917261181765611e-01 1.0989704955088451e+00 4.0161496459999029e+00
 3.6814555393776094e-01 1.1297707771300456e+00 4.2472499506092509e+00
 4.1017285002008408e-01 1.1688501678460554e+00 4.4831316789699720e+00
 4.5545320118715815e-01 1.2181296031903972e+00 4.7241091073524917e+00
 5.0420342318280142e-01 1.2798976155328108e+00 4.9705098064441309e+00
 5.5665999375544994e-01 1.3568549374957211e+00 5.2226755302255805e+00
 6.1308075516754279e-01 1.4521537459725340e+00 5.4809631455803087e+00
 6.7374678688481970e-01 1.5694253991952312e+00 5.7457456049982030e+00
 7.3896446508169999e-01 1.7127881062047561e+00 6.0174129648050005e+00
 8.0906772734216004e-01 1.8868231350279132e+00 6.2963734514215277e+00
 8.8442056285635662e-01 2.0965050944557992e+00 6.5830545782304943e+00
 9.6541975053024154e-01 2.3470688941865356e+00 6.8779043157041553e+00
 1.0524978697586547e+00 2.6437938528911040e+00 7.1813923175227012e+00
 1.1461266111841844e+00 2.9916850734310230e+00 7.4940112054910246e+00
 1.2468204175986690e+00 3.3950349756481062e+00 7.8162779161398035e+00
 1.3551404882683320e+00 3.8568553538557495e+00 8.1487351119758635e+00
 1.4716991834063209e+00 4.3781840598054007e+00 8.4919526604256177e+00
 1.5971648693098306e+00 4.9572914007662101e+00 8.8465291835940771e+00
 1.7322672488579594e+00 5.5888392677079155e+00 9.2130936820397089e+00
 1.8778032266691511e+00 6.2630783479222991e+00 9.5923072358420853e+00
 2.0346433632850314e+00 6.9652000974391575e+00 9.9848647863136595e+00
 2.2037389783262351e+00 7.6749820709822352e+00 1.0391497001779172e+01
 2.3861299687046933e+00 8.3668675751424093e+00 1.0812972230914587e+01
 2.5829534147296163e+00 9.0105941793518163e+00 1.1250098547201762e+01
 2.7954530543694691e+00 9.5724259293324074e+00 1.1703725888113750e+01
 3.0249897140929640e+00 1.0016955322991642e+01 1.2174748292698098e+01
 3.2730527936768237e+00 1.0309337894911398e+01 1.2664106241269629e+01
 3.5412729122114506e+00 1.0417727885769908e+01 1.3172789100959641e+01
 3.8314358333369842e+00 1.0315623675296315e+01 1.3701837680892014e+01
 4.1454977995886910e+00 9.9838258971723359e+00 1.4252346900768513e+01
 4.4856024187138512e+00 9.4117649060350743e+00 1.4825468576641303e+01
 4.8540992590428571e+00 8.5980560118793647e+00 1.5422414327630417e+01
 5.2535643265605518e+00 7.5502656114290163e+00 1.6044458607303241e+01
 5.6868226133442867e+00 6.2839890778113467e+00 1.6692941863370578e+01
 6.1569729256332755e+00 4.8214269603075612e+00 1.7369273829266163e+01
 6.6674152200980084e+00 3.1896864517693122e+00 1.8074936951060227e+01
 7.2218806990246094e+00 1.4190305180451259e+00 1.8811489953010256e+01
 7.8244649392599630e+00 4.5874162789744471e-01 1.9580571544869116e+01
 8.4796643560289233e+00 2.4116561303979012e+00 2.0383904273848454e+01
 9.1924163312922911e+00 4.4086018558599038e+00 2.1223298523870465e+01
 9.9681433673257001e+00 6.4200294425011739e+00 2.2100656664428758e+01
 1.0812801659832811e+01 8.4183363063875891e+00 2.3017977351014309e+01
 1.1732934521334665e+01 1.0377985122197332e+01 2.3977359978642323e+01
 1.2735731124974869e+01 1.2275413391842953e+01 2.4981009289533691e+01
 1.3829091081424574e+01 1.4088792113089873e+01 2.6031240135456553e+01
 1.5021695407438102e+01 1.5797685952029893e+01 2.7130482394614127e+01
 1.6323084493972470e+01 1.7382658862504456e+01 2.8281286042269208e+01
 1.7743743734808660e+01 1.8824860091275177e+01 2.9486326373518018e+01
 1.9295197533457660e+01 2.0105617416483053e+01 3.0748409375761625e+01
 2.0990112466943653e+01 2.1206058043939809e+01 3.2070477247466073e+01
 2.2842410449957651e+01 2.2106773083728537e+01 3.3455614058748424e+01
 2.4867392811968610e+01 2.2787538881182904e+01 3.4907051548168056e+01
 2.7081876273240553e+01 2.3227107433099206e+01 3.6428175048838050e+01
 2.9504341883369328e+01 2.3403078342831304e+01 3.8022529535593719e+01
 3.2155098067912149e+01 2.3291865876256320e+01 3.9693825783460269e+01
 3.5056459014877078e+01 2.2868776272614966e+01 4.1445946626045071e+01
 3.8232939723139751e+01 2.2108212118598512e+01 4.3282953300737788e+01
 4.1711469129061385e+01 2.0984021864256633e+01 4.5209091865729924e+01
 4.5521622825406148e+01 1.9470012968746573e+01 4.7228799671862312e+01
 4.9695876987707173e+01 1.7540646209054312e+01 4.9346711870170758e+01
 5.4269885226999307e+01 1.5171925851858314e+01 5.1567667933725353e+01
 5.9282780193692624e+01 1.2342495188764593e+01 5.3896718169949253e+01
 6.4777501864497822e+01 9.0349389594866789e+00 5.6339130197052143e+01
 7.0801154551794880e+01 5.2372831827339104e+00 5.8900395355531771e+01
 7.7405394781491950e+01 9.4466887204626793e-01 6.1586235022877517e+01
 8.4646852289913127e+01 3.8388406361832250e+00 6.4402606796664244e+01
 9.2587586490970679e+01 9.0983777218980997e+00 6.7355710508148931e+01
 1.0129558086000465e+02 1.4806392310211569e+01 7.0451994025295178e+01
 1.1084527776805689e+02 2.0920874409591541e+01 7.3698158800846500e+01
 1.2131815637759287e+02 2.7383789771288289e+01 7.7101165117668955e+01
 1.3280335627503828e+02 3.4119851306683309e+01 8.0668236980095685e+01
 1.4539834956386676e+02 4.1035751652314133e+01 8.4406866596441503e+01
 1.5920966417091910e+02 4.8019975732266936e+01 8.8324818394237496e+01
 1.7435366112430958e+02 5.4943295240454276e+01 9.2430132506078181e+01
 1.9095736853945402e+02 6.1660019587387310e+01 9.6731127660299961e+01
 2.0915937499579582e+02 6.8010041187571431e+01 1.0123640340704520e+02
 2.2911078489566248e+02 7.3821669413303198e+01 1.0595484160663665e+02
 2.5097623826287506e+02 7.8915200588001795e+01 1.1089560710362191e+02
 2.7493499725639754e+02 8.3107125212755207e+01 1.1606814750638300e+02
 3.0118210143718915e+02 8.6214832560677578e+01 1.2148219198887656e+02
 3.2992959352784834e+02 8.8061640766070894e+01 1.2714774902791069e+02
 3.6140781703771910e+02 8.8481960547790962e+01 1.3307510298642731e+02
 3.9586678668356677e+02 8.7326394340889891e+01 1.3927480945057786e+02
 4.3357763201034976e+02 8.4466579915642654e+01 1.4575768922601353e+02
 4.7483411400038915e+02 7.9799607088703283e+01 1.5253482089680071e+02
 5.1995421374484192e+02 7.3251865209569743e+01 1.5961753184878299e+02
 5.6928179143125192e+02 6.4782214289367630e+01 1.6701738765808591e+02
 6.2318831296790029e+02 5.4384410211250618e+01 1.7474617974487199e+02
 6.8207464051276133e+02 4.2088750924720088e+01 1.8281591119244874e+02
 7.4637288199590307e+02 2.7962942994618718e+01 1.9123878063248378e+02
 8.1654829341360994e+02 1.2112214327122738e+01 2.0002716409844660e+02
 8.9310122622593553e+02 5.3212817341797942e+00 2.0919359475153831e+02
 9.7656911060366417e+02 2.4159713609432142e+01 2.1875074038635742e+02
 1.0675284635441265e+03 4.4191407125836726e+01 2.2871137862743558e+02
 1.1665969090083820e+03 6.5173206675805616e+01 2.3908836973263823e+02
 1.2744351952272275e+03 8.6833302849033444e+01 2.4989462692529855e+02
 1.3917491921855219e+03 1.0887447374312002e+02 2.6114308418392125e+02
 1.5192918500310761e+03 1.3097769423193824e+02 2.7284666142638196e+02
 1.6578650967770568e+03 1.5280607404497815e+02 2.8501822703482628e+02
 1.8083216511900698e+03 1.7400909053801374e+02 2.9767055767796955e+02
 1.9715667241982708e+03 1.9422708479209453e+02 3.1081629539925228e+02
 2.1485595795378795e+03 2.1309598976798182e+02 3.2446790195234428e+02
 2.3403149217093583e+03 2.3025225657999209e+02 3.3863761037982562e+02
 2.5479040766684875e+03 2.4533793972231763e+02 3.5333737384652062e+02
 2.7724559280693366e+03 2.5800589469670905e+02 3.6857881175590859e+02
 3.0151575693477412e+03 2.6792503254518550e+02 3.8437315319626487e+02
 3.2772546295325801e+03 2.7478556600548649e+02 4.0073117778268318e+02
 3.5600512284498432e+03 2.7830417217553537e+02 4.1766315398182098e+02
 3.8649095149987552e+03 2.7822898751792724e+02 4.3517877502807858e+02
 4.1932487404908125e+03 2.7434434355421428e+02 4.5328709256281473e+02
 4.5465438177192236e+03 2.6647514642123951e+02 4.7199644815214657e+02
 4.9263233155352800e+03 2.5449080120684505e+02 4.9131440286361311e+02
 5.3341668383242986e+03 2.3830858312194144e+02 5.1124766510751977e+02
 5.7717017399698670e+03 2.1789636239800345e+02 5.3180201697485461e+02
 6.2405991227479062e+03 1.9327459842497385e+02 5.5298223933020438e+02
 6.7425690731756667e+03 1.6451753096336196e+02 5.7479203594483431e+02
 7.2793550892295807e+03 1.3175351197444292e+02 5.9723395698189279e+02
 7.8527276566091959e+03 9.5164440223009578e+01 6.2030932217229383e+02
 8.4644769359274505e+03 5.4984281671334927e+01 6.4401814404599281e+02
 9.1164045279080419e+03 1.1496681022583731e+01 6.6835905160885955e+02
 9.8103142899178547e+03 3.4968307270235734e+01 6.9332921487989734e+02
 1.0548002184491988e+04 8.4038317533335160e+01 7.1892427072683222e+02
 1.1331245148949076e+04 1.3530352842287931e+02 7.4513825045994292e+02
 1.2161788984746936e+04 1.8832218344790968e+02 7.7196350966389593e+02
 1.3041335275892601e+04 2.4262666759405670e+02 7.9939066076527160e+02
 1.3971527357458377e+04 2.9773001766095865e+02 8.2740850884883969e+02
 1.4953935368023205e+04 3.5313273415058291e+02 8.5600399124836861e+02
 1.5990040433576260e+04 4.0832975677360730e+02 8.8516212144738586e+02
 1.7081218044992675e+04 4.6281746396279374e+02 9.1486593783168087e+02
 1.8228720706490069e+04 5.1610055911705899e+02 9.4509645783804172e+02
 1.9433659948352073e+04 5.6769871241008400e+02 9.7583263804263675e+02
 2.0696987813475920e+04 6.1715283651333743e+02 1.0070513407271350e+03
 2.2019477943771697e+04 6.6403088703118624e+02 1.0387273074511968e+03
 2.3401706408865193e+04 7.0793309327035763e+02 1.0708331401457440e+03
 2.4844032435700370e+04 7.4849654156628731e+02 1.1033392902227845e+03
 2.6346579213204866e+04 7.8539905114919259e+02 1.1362140561738524e+03
 2.7909214960901569e+04 8.1836230083913767e+02 1.1694235901007714e+03
 2.9531534463895296e+04 8.4715418313827001e+02 1.2029319135889900e+03
 3.1212841288732172e+04 8.7159038000820078e+02 1.2367009432954583e+03
 3.2952130904894220e+04 8.9153517132620652e+02 1.2706905265798659e+03
 3.4748074944830041e+04 9.0690150231085840e+02 1.3048584874601045e+03
 3.6599006841131115e+04 9.1765034979955112e+02 1.3391606831203731e+03
 3.8502909082435064e+04 9.2378943891362167e+02 1.3735510711434497e+03
 4.0457402329601253e+04 9.2537137122752563e+02 1.4079817875776880e+03
 4.2459736630419808e+04 9.2249123299025223e+02 1.4424032358846714e+03
 4.4506784964353268e+04 9.1528375723139516e+02 1.4767641867452332e+03
 4.6595039338434879e+04 9.0392011679409165e+02 1.5110118886306982e+03
 4.8720609641309275e+04 8.8860442655555028e+02 1.5450921889726046e+03
 5.0879225444473755e+04 8.6957003251267940e+02 1.5789496656889396e+03
 5.3066240918036354e+04 8.4707566318255806e+02 1.6125277687481173e+03
 5.5276643002851590e+04 8.2140151510631745e+02 1.6457689713746968e+03
 5.7505062951839420e+04 7.9284533940065751e+02 1.6786149304233331e+03
 5.9745791320879609e+04 7.6171859045111444e+02 1.7110066553707793e+03
 6.1992796454172712e+04 7.2834269126567551e+02 1.7428846853003395e+03
 6.4239746470748010e+04 6.9304546288993890e+02 1.7741892731799087e+03
 6.6480034718298906e+04 6.5615775785721587e+02 1.8048605766642049e+03
 6.8706808618259209e+04 6.1801033007907324e+02 1.8348388545849748e+03
 7.0913001782530235e+04 5.7893096609090719e+02 1.8640646682301508e+03
 7.3091369238185027e+04 5.3924189524851033e+02 1.8924790864554004e+03
 7.5234525552431878e+04 4.9925748951760846e+02 1.9200238936193377e+03
 7.7334985606840564e+04 4.5928225697631859e+02 1.9466417992879913e+03
 7.9385207728014328e+04 4.1960912717224909e+02 1.9722766486151741e+03
 8.1377638842269487e+04 3.8051802110135145e+02 1.9968736322740115e+03
 8.3304761285161963e+04 3.4227469384413371e+02 2.0203794947912472e+03
 8.5159140863591107e+04 3.0512983385242950e+02 2.0427427401207342e+03
 8.6933475739368616e+04 2.6931839951679763e+02 2.0639138332859397e+03
 8.8620645679175563e+04 2.3505917096616096e+02 2.0838453969235825e+03
 9.0213761197300148e+04 2.0255449306613087e+02 2.1024924015719316e+03
 9.1706212104914506e+04 1.7199018418341200e+02 2.1198123485678657e+03
 9.3091714973306560e+04 1.4353558457307818e+02 2.1357654444465625e+03
 9.4364359018693853e+04 1.1734371801925792e+02 2.1503147657763966e+03
 9.5518649923210745e+04 9.3551540710634569e+01 2.1634264134093692e+03
 9.6549551120414122e+04 7.2280252131589933e+01 2.1750696551835513e+03
 9.7452522094146028e+04 5.3635643976094109e+01 2.1852170561784374e+03
 9.8223553266647330e+04 3.7708464673074019e+01 2.1938445956962678e+03
 9.8859197085115768e+04 2.4574779080187632e+01 2.2009317702215744e+03
 9.9356594955050605e+04 1.4296305048702548e+01 2.2064616816970738e+03
 9.9713499713173063e+04 6.9207110282487783e+00 2.2104211105455629e+03
 9.9928293381845535e+04 2.4818615267040984e+00 2.2128005729641409e+03


==> Iso3D_r_Est_rm15_fixedN.txt <==
 1.7276173059732614e-04 1.0000000149203088e+00
 6.9118294082470833e-04 1.0000002386748506e+00
 1.5556717828868472e-03 1.0000012078667593e+00
 2.7669088333495129e-03 1.0000038155628534e+00
 4.3258475771279503e-03 1.0000093093414455e+00
 6.2337150843589928e-03 1.0000192884696466e+00
 8.4920128794494509e-03 1.0000357001194411e+00
 1.1102518001371520e-02 1.0000608345043136e+00
 1.4067284254066781e-02 1.0000973187895625e+00
 1.7388643645585233e-02 1.0001481095993126e+00
 2.1069208014359742e-02 1.0002164839114533e+00
 2.5111870840768713e-02 1.0003060280979548e+00
 2.9519809241880912e-02 1.0004206248320231e+00
 3.4296486147011862e-02 1.0005644375450991e+00
 3.9445652651435958e-02 1.0007418920755091e+00
 4.4971350545296440e-02 1.0009576551064354e+00
 5.0877915014442721e-02 1.0012166089435455e+00
 5.7169977509590852e-02 1.0015238221319209e+00
 6.3852468779838745e-02 1.0018845153576830e+00
 7.0930622066204929e-02 1.0023040220217965e+00
 7.8409976450448893e-02 1.0027877428118726e+00
 8.6296380354015545e-02 1.0033410935323539e+00
 9.4595995181491865e-02 1.0039694453843446e+00
 1.0331529910249460e-01 1.0046780568136637e+00
 1.1246109096539558e-01 1.0054719959697864e+00
 1.2204049433576647e-01 1.0063560527395630e+00
 1.3206096165185466e-01 1.0073346392386282e+00
 1.4253027848880451e-01 1.0084116775609882e+00
 1.5345656792271445e-01 1.0095904735044992e+00
 1.6484829498494613e-01 1.0108735749081283e+00
 1.7671427119641114e-01 1.0122626131577293e+00
 1.8906365917081014e-01 1.0137581263425799e+00
 2.0190597727503845e-01 1.0153593624776800e+00
 2.1525110433414318e-01 1.0170640611497306e+00
 2.2910928436736966e-01 1.0188682119014210e+00
 2.4349113134093603e-01 1.0207657876433081e+00
 2.5840763392223964e-01 1.0227484513800704e+00
 2.7387016021921351e-01 1.0248052345638985e+00
 2.8989046248753758e-01 1.0269221854486827e+00
 3.0648068178733689e-01 1.0290819859218043e+00
 3.2365335256989169e-01 1.0312635354439053e+00
 3.4142140717373759e-01 1.0334415009400992e+00
 3.5979818020833321e-01 1.0355858317687097e+00
 3.7879741280224111e-01 1.0376612392565301e+00
 3.9843325669148744e-01 1.0396266407443946e+00
 4.1872027812244195e-01 1.0414345686455735e+00
 4.3967346154221110e-01 1.0430305456946272e+00
 4.6130821304812475e-01 1.0443524283682812e+00
 4.8364036356647921e-01 1.0453297214046249e+00
 5.0668617172921060e-01 1.0458828674435552e+00
 5.3046232641569246e-01 1.0459225170692850e+00
 5.5498594892530373e-01 1.0453487859618518e+00
 5.8027459474486398e-01 1.0440505074624542e+00
 6.0634625487345639e-01 1.0419044906260770e+00
 6.3321935666554907e-01 1.0387747957674105e+00
 6.6091276415172695e-01 1.0345120415884412e+00
 6.8944577779471872e-01 1.0289527601855022e+00
 7.1883813363677507e-01 1.0219188185368786e+00
 7.4911000179283338e-01 1.0132169274242744e+00
 7.8028198424230411e-01 1.0026382610842042e+00
 8.1237511187069078e-01 9.8995821314578347e-01
 8.4541084071070416e-01 9.7493631650094459e-01
 8.7941104733098374e-01 9.5731635656756753e-01
 9.1439802331903097e-01 9.3682670882546104e-01
 9.5039446880352219e-01 9.1318093239536846e-01
 9.8742348495977494e-01 8.8607865164602873e-01
 1.0255085654408211e+00 8.5520675719924832e-01
 1.0646735866753163e+00 8.2024095610021930e-01
 1.1049427969723671e+00 7.8084769817571242e-01
 1.1463408043723442e+00 7.3668650157390447e-01
 1.1888925631818243e+00 6.8741269504581270e-01
 1.2326233591300437e+00 6.3268058760178447e-01
 1.2775587930836334e+00 5.7214706771447776e-01
 1.3237247632559304e+00 5.0547562425690529e-01
 1.3711474458469173e+00 4.3234076994449555e-01
 1.4198532740497427e+00 3.5243283535796133e-01
 1.4698689153599322e+00 2.6546308791156348e-01
 1.5212212471237745e+00 1.7116911574435342e-01
 1.5739373302629898e+00 6.9320401887981636e-02
 1.6280443811136713e+00 4.0276000272191567e-02
 1.6835697413187063e+00 1.5776979267832880e-01
 1.7405408457143214e+00 2.8326187377633572e-01
 1.7989851881532357e+00 4.1679901924467366e-01
 1.8589302852090630e+00 5.5836893315708747e-01
 1.9204036377090969e+00 7.0789580377992578e-01
 1.9834326900455017e+00 8.6523649748494269e-01
 2.0480447872182475e+00 1.0301775190943563e+00
 2.1142671295667843e+00 1.2024328571300944e+00
 2.1821267251516265e+00 1.3816428178798732e+00
 2.2516503397515395e+00 1.5673739331086218e+00
 2.3228644444471196e+00 1.7591200030619814e+00
 2.3957951607669901e+00 1.9563043097857067e+00
 2.4704682033789034e+00 2.1582830065908780e+00
 2.5469088203144716e+00 2.3643496587738406e+00
 2.6251417307232758e+00 2.5737408796238315e+00
 2.7051910601595952e+00 2.7856429755560801e+00
 2.7870802734130273e+00 2.9991994861280484e+00
 2.8708321049028065e+00 3.2135194798922262e+00
 2.9564684866646989e+00 3.4276864465320123e+00
 3.0440104739689184e+00 3.6407676103401565e+00
 3.1334781686176356e+00 3.8518234804104767e+00
 3.2248906399811617e+00 4.0599174492264023e+00
 3.3182658438431041e+00 4.2641252536627388e+00
 3.4136205391361996e+00 4.4635441205074136e+00
 3.5109702026626737e+00 4.6573014319431767e+00
 3.6103289419053430e+00 4.8445627642727285e+00
 3.7117094060485547e+00 5.0245391746296715e+00
 3.8151226953413016e+00 5.1964936344885508e+00
 3.9205782689483657e+00 5.3597465344206903e+00
 4.0280838514492574e+00 5.5136802106992127e+00
 4.1376453381588068e+00 5.6577424700614802e+00
 4.2492666994575758e+00 5.7914491133197430e+00
 4.3629498843347365e+00 5.9143854808419745e+00
 4.4786947233606229e+00 6.0262070626328264e+00
 4.5964988313207433e+00 6.1266392324293575e+00
 4.7163575097575876e+00 6.2154761786526489e+00
 4.8382636496810187e+00 6.2925791151502377e+00
 4.9622076347222457e+00 6.3578738614877741e+00
 5.0881772450204101e+00 6.4113478862841564e+00
 5.2161575621443790e+00 6.4530469080055628e+00
 5.3461308753656178e+00 6.4830711460809125e+00
 5.4780765896105574e+00 6.5015713115558595e+00
 5.6119711354330235e+00 6.5087444211640841e+00
 5.7477878813585033e+00 6.5048295120618684e+00
 5.8854970489625860e+00 6.4901033269260031e+00
 6.0250656310554653e+00 6.4648760310054323e+00
 6.1664573133528853e+00 6.4294870143563116e+00
 6.3096324000215107e+00 6.3843008241464521e+00
 6.4545477434926184e+00 6.3297032638078949e+00
 6.6011566789432514e+00 6.2660976881236108e+00
 6.7494089638470811e+00 6.1939015161853828e+00
 6.8992507229994544e+00 6.1135429776469348e+00
 7.0506243994212596e+00 6.0254581018754410e+00
 7.2034687115449305e+00 5.9300879544991156e+00
 7.3577186170828082e+00 5.8278761214604176e+00
 7.5133052839729508e+00 5.7192664369905142e+00
 7.6701560687906642e+00 5.6047009488869888e+00
 7.8281945030050544e+00 5.4846181120547852e+00
 7.9873402874487116e+00 5.3594511994057887e+00
 8.1475092953559454e+00 5.2296269178464998e+00
 8.3086135843092208e+00 5.0955642161563004e+00
 8.4705614174165706e+00 4.9576732710099254e+00
 8.6332572940226822e+00 4.8163546371711234e+00
 8.7966019902349721e+00 4.6719985479254875e+00
 8.9604926095217436e+00 4.5249843520789632e+00
 9.1248226436135305e+00 4.3756800742809201e+00
 9.2894820439104695e+00 4.2244420859954745e+00
 9.4543573035682797e+00 4.0716148751076684e+00
 9.6193315504030537e+00 3.9175309028816621e+00
 9.7842846507209256e+00 3.7625105377603494e+00
 9.9490933241426092e+00 3.6068620562884086e+00
 1.0113631269454972e+01 3.4508817022353107e+00
 1.0277769301482508e+01 3.2948537957788164e+00
 1.0441375498930805e+01 3.1390508853685790e+00
 1.0604315363111908e+01 2.9837339356187655e+00
 1.0766451987418204e+01 2.8291525452688280e+00
 1.0927646237367460e+01 2.6755451898997893e+00
 1.1087756940996503e+01 2.5231394846970492e+00
 1.1246641089335609e+01 2.3721524631072661e+00
 1.1404154046649976e+01 2.2227908677476265e+00
 1.1560149770088531e+01 2.0752514503898403e+00
 1.1714481038334737e+01 1.9297212782607593e+00
 1.1866999688808532e+01 1.7863780442780297e+00
 1.2017556862923950e+01 1.6453903791750513e+00
 1.2166003258862842e+01 1.5069181637665201e+00
 1.2312189391282676e+01 1.3711128398676551e+00
 1.2455965857334794e+01 1.2381177186085719e+00
 1.2597183608330148e+01 1.1080682850830585e+00
 1.2735694226351397e+01 9.8109249844188284e-01
 1.2871350205075130e+01 8.5731108668555245e-01
 1.3004005234034400e+01 7.3683783553475546e-01
 1.3133514485521600e+01 6.1977987085897601e-01
 1.3259734903303809e+01 5.0623793422943186e-01
 1.3382525492298493e+01 3.9630665123097264e-01
 1.3501747608335890e+01 2.9007479222458732e-01
 1.3617265247117116e+01 1.8762552529497062e-01
 1.3728945331462594e+01 8.9036661153135396e-02
 1.3836657995935340e+01 5.6191102113091708e-03
 1.3940276867917287e+01 9.6273991313849061e-02
 1.4039679344214738e+01 1.8286485756778714e-01
 1.4134746862270637e+01 2.6533304644945449e-01
 1.4225365165067821e+01 3.4362415559517367e-01
 1.4311424558817553e+01 4.1768784998465369e-01
 1.4392820162542334e+01 4.8747767836607608e-01
 1.4469452148680901e+01 5.5295089907657868e-01
 1.4541225973866494e+01 6.1406831541153373e-01
 1.4608052599056569e+01 6.7079412069829636e-01
 1.4669848698223582e+01 7.2309575322561981e-01
 1.4726536854851824e+01 7.7094376118193397e-01
 1.4778045745524045e+01 8.1431167775103219e-01
 1.4824310309924767e+01 8.5317590650966968e-01
 1.4865271906632907e+01 8.8751561726580086e-01
 1.4900878454125952e+01 9.1731265247095040e-01
 1.4931084556470372e+01 9.4255144432692450e-01
 1.4955851613227741e+01 9.6321894270382813e-01
 1.4975147913164045e+01 9.7930455396580507e-01
 1.4988948711408948e+01 9.9080009079625464e-01
 1.4997236289773804e+01 9.9769973309385573e-01
 1.5000000000000000e+01 1.0000000000000000e+00


==> Iso3D_r_Est_rm1e2_fixedN.txt <==
 1.2738083381536036e-04 1.0000000080859515e+00
 5.0960663018395636e-04 1.0000001281214312e+00
 1.1469273456983231e-03 1.0000006380216044e+00
 2.0397598141499440e-03 1.0000019694970572e+00
 3.1886881059242089e-03 1.0000046605198203e+00
 4.5944640315322971e-03 1.0000092881500311e+00
 6.2580077896601249e-03 1.0000163810931004e+00
 8.1804087602219688e-03 1.0000263111709620e+00
 1.0362926443013398e-02 1.0000391627000449e+00
 1.2806991542665846e-02 1.0000545785719894e+00
 1.5514207200716168e-02 1.0000715816298091e+00
 1.8486350375709115e-02 1.0000883697212379e+00
 2.1725373372356804e-02 1.0001020825913924e+00
 2.5233405520888263e-02 1.0001085385477364e+00
 2.9012755007829849e-02 1.0001019385907666e+00
 3.3065910859558123e-02 1.0000745354530374e+00
 3.7395545080077142e-02 1.0000162647263617e+00
 4.2004514944576465e-02 9.9991433498163185e-01
 4.6895865450429230e-02 9.9975277349716707e-01
 5.2072831927388874e-02 9.9951192390944965e-01
 5.7538842808858792e-02 9.9916789178435494e-01
 6.3297522566197806e-02 9.9869193377755472e-01
 6.9352694808130222e-02 9.9804978570997105e-01
 7.5708385547431201e-02 9.9720092452860498e-01
 8.2368826637156722e-02 9.9609775875576434e-01
 8.9338459378780710e-02 9.9468474165213905e-01
 9.6621938304699562e-02 9.9289740093332790e-01
 1.0422413513766760e-01 9.9066127848794083e-01
 1.1215014292980041e-01 9.8789077315169593e-01
 1.2040528038389686e-01 9.8448787920022529e-01
 1.2899509635989892e-01 9.8034081283889563e-01
 1.3792537456941067e-01 9.7532251859721020e-01
 1.4720213846127117e-01 9.6928904718609599e-01
 1.5683165630126372e-01 9.6207779605780874e-01
 1.6682044644911853e-01 9.5350560363135695e-01
 1.7717528283604422e-01 9.4336668792420264e-01
 1.8790320064609412e-01 9.3143042017870159e-01
 1.9901150220474029e-01 9.1743892400699900e-01
 2.1050776307809493e-01 9.0110449062122910e-01
 2.2239983838627819e-01 8.8210680089044258e-01
 2.3469586933448516e-01 8.6008994529843574e-01
 2.4740428996535746e-01 8.3465923339811876e-01
 2.6053383413630815e-01 8.0537778510275237e-01
 2.7409354272548936e-01 7.7176289716088642e-01
 2.8809277107012421e-01 7.3328217947356211e-01
 3.0254119664095147e-01 6.8934945757718202e-01
 3.1744882695655474e-01 6.3932043968620100e-01
 3.3282600774134941e-01 5.8248814922440517e-01
 3.4868343133102031e-01 5.1807812683441978e-01
 3.6503214532918471e-01 4.4524340950966862e-01
 3.8188356151904990e-01 3.6305929881256821e-01
 3.9924946503380832e-01 2.7051793520222117e-01
 4.1714202378947896e-01 1.6652270137166533e-01
 4.3557379818386810e-01 4.9882484267029639e-02
 4.5455775106524832e-01 8.0694166793253183e-02
 4.7410725797430442e-01 2.2660493968766923e-01
 4.9423611766281161e-01 3.8935966062832650e-01
 5.1495856289240360e-01 5.7058612965995215e-01
 5.3628927151668804e-01 7.7203581101314556e-01
 5.5824337784985345e-01 9.9558928525741042e-01
 5.8083648432474289e-01 1.2432613554103467e+00
 6.0408467344324368e-01 1.5172056831622691e+00
 6.2800452002163953e-01 1.8197188142445582e+00
 6.5261310373339643e-01 2.1532434338313822e+00
 6.7792802195163460e-01 2.5203706739026956e+00
 7.0396740289329496e-01 2.9238412749675646e+00
 7.3074991906675901e-01 3.3665453847882416e+00
 7.5829480102441438e-01 3.8515207571877075e+00
 7.8662185142132102e-01 4.3819490951976059e+00
 8.1575145938084304e-01 4.9611502653587261e+00
 8.4570461516773054e-01 5.5925740946849496e+00
 8.7650292516876505e-01 6.2797894495376685e+00
 9.0816862718066393e-01 7.0264702874458100e+00
 9.4072460600451890e-01 7.8363783698862957e+00
 9.7419440934553703e-01 8.7133423274564059e+00
 1.0086022640163868e+00 9.6612327800629458e+00
 1.0439730924418984e+00 1.0683933235120833e+01
 1.0803325294622805e+00 1.1785306517713448e+01
 1.1177069394314478e+00 1.2969156529609473e+01
 1.1561234336063664e+00 1.4239185190239130e+01
 1.1956098878226649e+00 1.5598944483324713e+01
 1.2361949604510367e+00 1.7051783618674797e+01
 1.2779081106281764e+00 1.8600791420166164e+01
 1.3207796167551971e+00 2.0248734168141976e+01
 1.3648405952556342e+00 2.1997989256752476e+01
 1.4101230195842187e+00 2.3850475172847407e+01
 1.4566597394766734e+00 2.5807578460787020e+01
 1.5044845004298018e+00 2.7870078503976025e+01
 1.5536319634000795e+00 3.0038071125095922e+01
 1.6041377247078792e+00 3.2310892178023302e+01
 1.6560383361333146e+00 3.4687042469461339e+01
 1.7093713251884863e+00 3.7164115500730830e+01
 1.7641752155496722e+00 3.9738729652675801e+01
 1.8204895476316865e+00 4.2406466541496627e+01
 1.8783548992852888e+00 4.5161817342692622e+01
 1.9378129065970913e+00 4.7998138906571356e+01
 1.9989062847699368e+00 5.0907621465044599e+01
 2.0616788490601934e+00 5.3881269649905200e+01
 2.1261755357468202e+00 5.6908898403290642e+01
 2.1924424231053936e+00 5.9979145159480353e+01
 2.2605267523585830e+00 6.3079499413905587e+01
 2.3304769485727790e+00 6.6196350473369094e+01
 2.4023426414687745e+00 6.9315053807052564e+01
 2.4761746861124414e+00 7.2420015999908046e+01
 2.5520251834494725e+00 7.5494797860325434e+01
 2.6299475006462147e+00 7.8522234766753272e+01
 2.7099962911964659e+00 8.1484572869405895e+01
 2.7922275147521516e+00 8.4363619310671140e+01
 2.8766984566334370e+00 8.7140904209068637e+01
 2.9634677469716881e+00 8.9797851783804418e+01
 3.0525953794363492e+00 9.2315957695830349e+01
 3.1441427294945292e+00 9.4676969460189341e+01
 3.2381725721495345e+00 9.6863066653480672e+01
 3.3347490991023454e+00 9.8857037605932717e+01
 3.4339379352773634e+00 1.0064244933201363e+02
 3.5358061546512793e+00 1.0220380761465465e+02
 3.6404222953214127e+00 1.0352670440965922e+02
 3.7478563737471333e+00 1.0459795006851628e+02
 3.8581798980954005e+00 1.0540568827617447e+02
 3.9714658806188403e+00 1.0593949204937614e+02
 4.0877888489919547e+00 1.0619043962331108e+02
 4.2072248565285140e+00 1.0615116955138524e+02
 4.3298514912003112e+00 1.0581591483681328e+02
 4.4557478833748867e+00 1.0518051638871664e+02
 4.5849947121869628e+00 1.0424241653447943e+02
 4.7176742104557565e+00 1.0300063371180083e+02
 4.8538701680575791e+00 1.0145571979857371e+02
 4.9936679336604328e+00 9.9609701809856631e+01
 5.1371544147247805e+00 9.7466009895334338e+01
 5.2844180756719989e+00 9.5029393707229104e+01
 5.4355489341195220e+00 9.2305829279752061e+01
 5.5906385550791660e+00 8.9302418571208662e+01
 5.7497800430128549e+00 8.6027283774930737e+01
 5.9130680316374979e+00 8.2489458412741570e+01
 6.0805986713686009e+00 7.8698777092882736e+01
 6.2524696142902254e+00 7.4665765651842193e+01
 6.4287799965367007e+00 7.0401533214828717e+01
 6.6096304179698215e+00 6.5917667510870089e+01
 6.7951229190335019e+00 6.1226134573111025e+01
 6.9853609546663264e+00 5.6339183749446924e+01
 7.1804493651510626e+00 5.1269258748758119e+01
 7.3804943437791461e+00 4.6028915258270217e+01
 7.5856034012070133e+00 4.0630745491497017e+01
 7.7958853263806631e+00 3.5087309866359369e+01
 8.0114501439041348e+00 2.9411075871043522e+01
 8.2324090677275343e+00 2.3614364051787039e+01
 8.4588744510301943e+00 1.7709300952184975e+01
 8.6909597321749477e+00 1.1707778747346815e+01
 8.9287793766102457e+00 5.6214212474150171e+00
 9.1724488145976029e+00 5.3844410763857697e-01
 9.4220843746435108e+00 6.7608086778760503e+00
 9.6778032125164497e+00 1.3034999918527889e+01
 9.9397232357318099e+00 1.9350693994194099e+01
 1.0207963023389999e+01 2.5697924169233904e+01
 1.0482641741256026e+01 3.2067085426560432e+01
 1.0763879051972145e+01 3.8448935755400925e+01
 1.1051795020298824e+01 4.4834594531608197e+01
 1.1346510013283950e+01 5.1215538393052505e+01
 1.1648144595264615e+01 5.7583594988607615e+01
 1.1956819417611271e+01 6.3930934953261250e+01
 1.2272655103129940e+01 7.0250062434740272e+01
 1.2595772125044249e+01 7.6533804469461586e+01
 1.2926290680486291e+01 8.2775299478161287e+01
 1.3264330558432532e+01 8.8967985124685001e+01
 1.3610011002029170e+01 9.5105585755494488e+01
 1.3963450565259800e+01 1.0118209961271913e+02
 1.4324766963917787e+01 1.0719178599026549e+02
 1.4694076920855291e+01 1.1312915248068849e+02
 1.5071496005491323e+01 1.1898894244031629e+02
 1.5457138467572566e+01 1.2476612278151869e+02
 1.5851117065192099e+01 1.3045587218400340e+02
 1.6253542887083476e+01 1.3605356980157600e+02
 1.6664525169220720e+01 1.4155478452684787e+02
 1.7084171105768256e+01 1.4695526486383716e+02
 1.7512585654438642e+01 1.5225092944719086e+02
 1.7949871336331405e+01 1.5743785823678658e+02
 1.8396128030340797e+01 1.6251228440761122e+02
 1.8851452762237017e+01 1.6747058694701482e+02
 1.9315939488541296e+01 1.7230928396454993e+02
 1.9789678875332712e+01 1.7702502671358735e+02
 2.0272758072141961e+01 1.8161459431861692e+02
 2.0765260481105496e+01 1.8607488919755008e+02
 2.1267265521571883e+01 1.9040293316432627e+02
 2.1778848390371522e+01 1.9459586419366101e+02
 2.2300079817979626e+01 1.9865093382674789e+02
 2.2831025820823147e+01 2.0256550519412329e+02
 2.3371747450001386e+01 2.0633705162964762e+02
 2.3922300536711241e+01 2.0996315584760822e+02
 2.4482735434688397e+01 2.1344150965328026e+02
 2.5053096759996492e+01 2.1676991415584206e+02
 2.5633423128517386e+01 2.1994628045130634e+02
 2.6223746891517177e+01 2.2296863074210665e+02
 2.6824093869682599e+01 2.2583509985906818e+02
 2.7434483086045017e+01 2.2854393715079945e+02
 2.8054926498228660e+01 2.3109350870492000e+02
 2.8685428730481647e+01 2.3348229986509801e+02
 2.9325986805968355e+01 2.3570891800752091e+02
 2.9976589879822082e+01 2.3777209554019686e+02
 3.0637218973476113e+01 2.3967069308837449e+02
 3.1307846710812392e+01 2.4140370282938221e+02
 3.1988437056683068e+01 2.4297025194028174e+02
 3.2678945058380947e+01 2.4436960612198030e+02
 3.3379316590650298e+01 2.4560117316377944e+02
 3.4089488104847248e+01 2.4666450651280337e+02
 3.4809386382873797e+01 2.4755930881333350e+02
 3.5538928296524624e+01 2.4828543538177334e+02
 3.6278020572899351e+01 2.4884289758379870e+02
 3.7026559566544812e+01 2.4923186608119673e+02
 3.7784431039003422e+01 2.4945267391696996e+02
 3.8551509946453592e+01 2.4950581940847718e+02
 3.9327660236135259e+01 2.4939196881971205e+02
 4.0112734652262176e+01 2.4911195878526112e+02
 4.0906574552125534e+01 2.4866679846002540e+02
 4.1709009733098789e+01 2.4805767137049412e+02
 4.2519858271253398e+01 2.4728593694511042e+02
 4.3338926372296612e+01 2.4635313170316772e+02
 4.4166008235537930e+01 2.4526097008364286e+02
 4.5000885931589316e+01 2.4401134489744649e+02
 4.5843329294494900e+01 2.4260632738867568e+02
 4.6693095828980042e+01 2.4104816689270794e+02
 4.7549930633496466e+01 2.3933929008116272e+02
 4.8413566339729584e+01 2.3748229978611269e+02
 4.9283723069215874e+01 2.3547997339820270e+02
 5.0160108407703596e+01 2.3333526083570916e+02
 5.1042417397867929e+01 2.3105128208386765e+02
 5.1930332550969766e+01 2.2863132430616685e+02
 5.2823523878022456e+01 2.2607883853155204e+02
 5.3721648941004290e+01 2.2339743592378602e+02
 5.4624352924623373e+01 2.2059088364135960e+02
 5.5531268729110700e+01 2.1766310029851726e+02
 5.6442017084481861e+01 2.1461815103997273e+02
 5.7356206686671676e+01 2.1146024224384536e+02
 5.8273434355906424e+01 2.0819371586919797e+02
 5.9193285217636856e+01 2.0482304346626270e+02
 6.0115332906311949e+01 2.0135281986902319e+02
 6.1039139792227090e+01 1.9778775659129974e+02
 6.1964257231632708e+01 1.9413267494874722e+02
 6.2890225840240710e+01 1.9039249893036691e+02
 6.3816575790211388e+01 1.8657224784408032e+02
 6.4742827130654021e+01 1.8267702876177052e+02
 6.5668490131616466e+01 1.7871202878983846e+02
 6.6593065651483343e+01 1.7468250719181199e+02
 6.7516045527645431e+01 1.7059378738986649e+02
 6.8436912990242220e+01 1.6645124887227277e+02
 6.9355143098720688e+01 1.6226031903375815e+02
 7.0270203200892325e+01 1.5802646497560917e+02
 7.1181553414108052e+01 1.5375518529198311e+02
 7.2088647128108718e+01 1.4945200186844934e+02
 7.2990931529047145e+01 1.4512245171808584e+02
 7.3887848144113931e+01 1.4077207887975734e+02
 7.4778833406138261e+01 1.3640642640223322e+02
 7.5663319237469437e+01 1.3203102843684405e+02
 7.6540733652388951e+01 1.2765140246019769e+02
 7.7410501377234681e+01 1.2327304164728083e+02
 7.8272044487365406e+01 1.1890140741391689e+02
 7.9124783060030396e+01 1.1454192214623595e+02
 7.9968135842153458e+01 1.1019996213322959e+02
 8.0801520931984740e+01 1.0588085071710429e+02
 8.1624356473519072e+01 1.0158985167443122e+02
 8.2436061362527653e+01 9.7332162839673799e+01
 8.3236055963000652e+01 9.3112909980931008e+01
 8.4023762832751544e+01 8.8937140936225660e+01
 8.4798607456887297e+01 8.4809820017011404e+01
 8.5560018987809514e+01 8.0735822684016483e+01
 8.6307430990371671e+01 7.6719930498944962e+01
 8.7040282190783003e+01 7.2766826354092046e+01
 8.7758017227815358e+01 6.8881089980360230e+01
 8.8460087404846831e+01 6.5067193732813038e+01
 8.9145951441243909e+01 6.1329498651487931e+01
 8.9815076221570195e+01 5.7672250793895884e+01
 9.0466937541089024e+01 5.4099577834418362e+01
 9.1101020846016411e+01 5.0615485924649143e+01
 9.1716821966973910e+01 4.7223856807676583e+01
 9.2313847844084577e+01 4.3928445178300407e+01
 9.2891617242158816e+01 4.0732876280346417e+01
 9.3449661454420379e+01 3.7640643731383690e+01
 9.3987524993233535e+01 3.4655107564525551e+01
 9.4504766266306234e+01 3.1779492476360655e+01
 9.5000958236863582e+01 2.9016886269574993e+01
 9.5475689066308931e+01 2.6370238478480452e+01
 9.5928562737918796e+01 2.3842359165269354e+01
 9.6359199660148704e+01 2.1435917874763899e+01
 9.6767237248166865e+01 1.9153442735198841e+01
 9.7152330482270386e+01 1.6997319692655168e+01
 9.7514152441887305e+01 1.4969791866865256e+01
 9.7852394813916050e+01 1.3072959016174066e+01
 9.8166768374207635e+01 1.1308777099942450e+01
 9.8457003441053175e+01 9.6790579267004322e+00
 9.8722850299602499e+01 8.1854688771906741e+00
 9.8964079596201074e+01 6.8295326914974748e+00
 9.9180482701703696e+01 5.6126273105584961e+00
 9.9371872042892804e+01 4.5359857623541755e+00
 9.9538081401202945e+01 3.6006960845617613e+00
 9.9678966178031317e+01 2.8077012753068531e+00
 9.9794403625992459e+01 2.1577992654149152e+00
 9.9884293045554699e+01 1.6516429055479314e+00
 9.9948555946582132e+01 1.2897399632159516e+00
 9.9987136174389533e+01 1.0724531248727593e+00
 1.0000000000000000e+02 1.0000000000000000e+00


==> Iso3D_r_Est_rm1e4_fixedN.txt <==
 2.5423127578116933e-04 1.0000000323515601e+00
 1.0172848790059863e-03 1.0000005196630113e+00
 2.2902409124927470e-03 1.0000026480309336e+00
 4.0749021335988456e-03 1.0000084456255587e+00
 6.3737978405129514e-03 1.0000208606002705e+00
 9.1901893276997715e-03 1.0000438719668674e+00
 1.2528076925166998e-02 1.0000826352635537e+00
 1.6392208640524153e-02 1.0001436654003140e+00
 2.0788090427093175e-02 1.0002350596505443e+00
 2.5721998105747934e-02 1.0003667643743019e+00
 3.1200990972632958e-02 1.0005508897126825e+00
 3.7232927129469573e-02 1.0008020771897492e+00
 4.3826480577851878e-02 1.0011379259027284e+00
 5.0991160123724510e-02 1.0015794837767007e+00
 5.8737330143173727e-02 1.0021518112096808e+00
 6.7076233265758178e-02 1.0028846253392738e+00
 7.6020015036843303e-02 1.0038130341227265e+00
 8.5581750625853159e-02 1.0049783704354109e+00
 9.5775473652974341e-02 1.0064291374526468e+00
 1.0661620721268283e-01 1.0082220776762549e+00
 1.1811999717856136e-01 1.0104233790850246e+00
 1.3030394788016419e-01 1.0131100330054215e+00
 1.4318626024929548e-01 1.0163713593849988e+00
 1.5678627253992095e-01 1.0203107161653728e+00
 1.7112450373312105e-01 1.0250474103407028e+00
 1.8622269974598127e-01 1.0307188289820624e+00
 2.0210388257115408e-01 1.0374828089196262e+00
 2.1879240248206488e-01 1.0455202637920269e+00
 2.3631399344729664e-01 1.0550380866572637e+00
 2.5469583190674427e-01 1.0662723451419327e+00
 2.7396659907155918e-01 1.0794917839779408e+00
 2.9415654691984550e-01 1.0950016464885339e+00
 3.1529756807046994e-01 1.1131478218408171e+00
 3.3742326972830816e-01 1.1343213183297307e+00
 3.6056905190571364e-01 1.1589630541917466e+00
 3.8477219013709352e-01 1.1875689459996925e+00
 4.1007192291614736e-01 1.2206952600394023e+00
 4.3650954409866571e-01 1.2589641736374653e+00
 4.6412850052780685e-01 1.3030694705786918e+00
 4.9297449515351688e-01 1.3537822668808499e+00
 5.2309559593323773e-01 1.4119566296502006e+00
 5.5454235081737835e-01 1.4785349119452416e+00
 5.8736790914012649e-01 1.5545525800653388e+00
 6.2162814975423109e-01 1.6411422561949671e+00
 6.5738181626731373e-01 1.7395366389245950e+00
 6.9469065975720556e-01 1.8510698973386461e+00
 7.3361958936474592e-01 1.9771770622323155e+00
 7.7423683118450692e-01 2.1193908625327618e+00
 8.1661409589704848e-01 2.2793353791348734e+00
 8.6082675561064992e-01 2.4587158163665079e+00
 9.0695403040601685e-01 2.6593036289173262e+00
 9.5507918510432765e-01 2.8829161967258909e+00
 1.0052897368071938e+00 3.1313902212390650e+00
 1.0576776737867672e+00 3.4065480346182389e+00
 1.1123396863352939e+00 3.7101560813871659e+00
 1.1693774102161063e+00 4.0438749632495297e+00
 1.2288976833923506e+00 4.4092006460773101e+00
 1.2910128167456332e+00 4.8073967260043462e+00
 1.3558408795345516e+00 5.2394180489330271e+00
 1.4235060003826381e+00 5.7058264793270919e+00
 1.4941386846266194e+00 6.2067002171152206e+00
 1.5678761488994519e+00 6.7415387528250115e+00
 1.6448626738679848e+00 7.3091663049081212e+00
 1.7252499760928353e+00 7.9076373591840570e+00
 1.8091976000278858e+00 8.5341486726709608e+00
 1.8968733312289885e+00 9.1849627428102583e+00
 1.9884536318960144e+00 9.8553481974595378e+00
 2.0841240999294777e+00 1.0539542745602033e+01
 2.1840799527424348e+00 1.1230744162261317e+01
 2.2885265371307009e+00 1.1921134197610691e+01
 2.3976798665692827e+00 1.2601939261104462e+01
 2.5117671873707241e+00 1.3263530236993585e+01
 2.6310275752116250e+00 1.3895561886094706e+01
 2.7557125636072826e+00 1.4487150080409560e+01
 2.8860868059908982e+00 1.5027082751715383e+01
 3.0224287731336421e+00 1.5504058101062032e+01
 3.1650314877247361e+00 1.5906941522786830e+01
 3.3142032980168228e+00 1.6225031051242048e+01
 3.4702686925315032e+00 1.6448320119334419e+01
 3.6335691579125475e+00 1.6567746150331566e+01
 3.8044640821107096e+00 1.6575414041209967e+01
 3.9833317051836028e+00 1.6464784908414426e+01
 4.1705701200973122e+00 1.6230822446617783e+01
 4.3665983260230199e+00 1.5870091722262330e+01
 4.5718573367321387e+00 1.5380807965836096e+01
 4.7868113468069140e+00 1.4762835702220492e+01
 5.0119489585006995e+00 1.4017641140460391e+01
 5.2477844722025946e+00 1.3148202942469496e+01
 5.4948592435849832e+00 1.2158888168014153e+01
 5.7537431106397943e+00 1.1055301277360966e+01
 6.0250358939396786e+00 9.8441145527179348e+00
 6.3093689735937390e+00 8.5328882196768419e+00
 6.6074069465039518e+00 7.1298879968082574e+00
 6.9198493676675055e+00 5.6439068879665815e+00
 7.2474325794120489e+00 4.0840968804990894e+00
 7.5909316325948311e+00 2.4598149425763709e+00
 7.9511623039427253e+00 7.8048642934763512e-01
 8.3289832138578834e+00 9.4451220500159794e-01
 8.7252980491628165e+00 2.7059505730444835e+00
 9.1410578954087818e+00 4.4948214929351398e+00
 9.5772636835215437e+00 6.3023989206281090e+00
 1.0034968755709366e+01 8.1202780349935573e+00
 1.0515281555707631e+01 9.9403992011382947e+00
 1.1019368448582972e+01 1.1755057750756745e+01
 1.1548456675466717e+01 1.3556901605035044e+01
 1.2103837448731184e+01 1.5338918752349676e+01
 1.2686869193262432e+01 1.7094416505643160e+01
 1.3298980939619598e+01 1.8816994326367528e+01
 1.3941675875000993e+01 2.0500511833352046e+01
 1.4616535058061009e+01 2.2139053432298670e+01
 1.5325221303738399e+01 2.3726890817599234e+01
 1.6069483244363855e+01 2.5258444422195126e+01
 1.6851159573410960e+01 2.6728244729732204e+01
 1.7672183478341033e+01 2.8130894220312037e+01
 1.8534587269063060e+01 2.9461030598766964e+01
 1.9440507208586897e+01 3.0713291853156509e+01
 2.0392188552488669e+01 3.1882283610559384e+01
 2.1391990803827039e+01 3.2962549195898880e+01
 2.2442393190150199e+01 3.3948542755679746e+01
 2.3546000369210901e+01 3.4834605779983391e+01
 2.4705548369958130e+01 3.5614947340560008e+01
 2.5923910775299284e+01 3.6283628357990409e+01
 2.7204105153019889e+01 3.6834550214262393e+01
 2.8549299741110254e+01 3.7261448036349655e+01
 2.9962820393572326e+01 3.7557888989139656e+01
 3.1448157792568033e+01 3.7717275930038340e+01
 3.3008974932514825e+01 3.7732856790509189e+01
 3.4649114881433078e+01 3.7597740059436802e+01
 3.6372608824502827e+01 3.7304916747348514e+01
 3.8183684394385885e+01 3.6847289206988314e+01
 4.0086774292413594e+01 3.6217707172409114e+01
 4.2086525204225289e+01 3.5409011353581143e+01
 4.4187807012865377e+01 3.4414084884569434e+01
 4.6395722311700553e+01 3.3225912868857108e+01
 4.8715616218803405e+01 3.1837650193837092e+01
 5.1153086493659224e+01 3.0242697696636970e+01
 5.3713993956180744e+01 2.8434786654434994e+01
 5.6404473207065003e+01 2.6408071443909826e+01
 5.9230943647484231e+01 2.4157230066653899e+01
 6.2200120794973792e+01 2.1677572071160917e+01
 6.5319027891149204e+01 1.8965153218997457e+01
 6.8595007795561514e+01 1.6016896045460282e+01
 7.2035735158566936e+01 1.2830715256724725e+01
 7.5649228864549968e+01 9.4056466904386635e+00
 7.9443864735189905e+01 5.7419783499995480e+00
 8.3428388480697336e+01 1.8413818102896324e+00
 8.7611928885063335e+01 2.2929579089516063e+00
 9.2004011209364975e+01 6.6562160894931557e+00
 9.6614570795041530e+01 1.1241807926095614e+01
 1.0145396684680217e+02 1.6041276373323765e+01
 1.0653299637245061e+02 2.1044190682201677e+01
 1.1186290825439639e+02 2.6238058118071447e+01
 1.1745541742498740e+02 3.1608251334475220e+01
 1.2332271911502400e+02 3.7137953803118947e+01
 1.2947750314191916e+02 4.2808125563811366e+01
 1.3593296820093559e+02 4.8597491359224527e+01
 1.4270283611977442e+02 5.4482552958100754e+01
 1.4980136603351377e+02 6.0437627149909922e+01
 1.5724336843348823e+02 6.6434910519051741e+01
 1.6504421904018648e+02 7.2444571684793274e+01
 1.7321987244661528e+02 7.8434871233530501e+01
 1.8178687547484790e+02 8.4372309083797688e+01
 1.9076238018464971e+02 9.0221798524198491e+01
 2.0016415646915820e+02 9.5946865663558597e+01
 2.1001060416861839e+02 1.0150987254501803e+02
 2.2032076462910985e+02 1.0687226171522131e+02
 2.3111433162912073e+02 1.1199481961938848e+02
 2.4241166159268525e+02 1.1683795582469267e+02
 2.5423378300364539e+02 1.2136199476826988e+02
 2.6660240493146904e+02 1.2552747649042597e+02
 2.7953992457492296e+02 1.2929546265389007e+02
 2.9306943372581287e+02 1.3262784406940463e+02
 3.0721472405101014e+02 1.3548764594702382e+02
 3.2200029108705291e+02 1.3783932716908538e+02
 3.3745133683781233e+02 1.3964907003038525e+02
 3.5359377086208195e+02 1.4088505710700838e+02
 3.7045420973446426e+02 1.4151773218905265e+02
 3.8805997475969417e+02 1.4152004253441280e+02
 4.0643908781752856e+02 1.4086766006009552e+02
 4.2562026521260316e+02 1.3953917947318246e+02
 4.4563290940128081e+02 1.3751629174429661e+02
 4.6650709846545988e+02 1.3478393173164207e+02
 4.8827357320167954e+02 1.3133039916329571e+02
 5.1096372169268176e+02 1.2714745257063538e+02
 5.3460956122784114e+02 1.2223037612880525e+02
 5.5924371743874485e+02 1.1657801969480481e+02
 5.8489940051654673e+02 1.1019281263530470e+02
 6.1161037837874937e+02 1.0308075230136761e+02
 6.3941094665475396e+02 9.5251368233971377e+01
 6.6833589536182740e+02 8.6717663372085056e+01
 6.9842047214632203e+02 7.7496033684577853e+01
 7.2970034196886661e+02 6.7606167760031227e+01
 7.6221154311696489e+02 5.7070927967078156e+01
 7.9599043943410163e+02 4.5916214845062569e+01
 8.3107366866094276e+02 3.4170816404280394e+01
 8.6749808679171531e+02 2.1866244010310723e+01
 9.0530070835729146e+02 9.0365565020331680e+00
 9.4451864255598468e+02 4.2818258485945675e+00
 9.8518902516352034e+02 1.8050315981183680e+01
 1.0273489461652982e+03 3.2228361806049335e+01
 1.0710353730665822e+03 4.6773653658013700e+01
 1.1162850698500756e+03 6.1642336099069766e+01
 1.1631345115651047e+03 7.6789222799308959e+01
 1.2116197945485912e+03 9.2168013300397192e+01
 1.2617765422949476e+03 1.0773151053857616e+02
 1.3136398070101980e+03 1.2343183807381685e+02
 1.3672439669046948e+03 1.3922065603749829e+02
 1.4226226192990162e+03 1.5504937487215889e+02
 1.4798084696387848e+03 1.7086936599389367e+02
 1.5388332165363042e+03 1.8663216856007963e+02
 1.5997274329798138e+03 2.0228969157347902e+02
 1.6625204438751782e+03 2.1779441059804086e+02
 1.7272402001092398e+03 2.3309955840324932e+02
 1.7939131493495008e+03 2.4815930889223546e+02
 1.8625641038205581e+03 2.6292895370626070e+02
 1.9332161053241409e+03 2.7736507093338935e+02
 2.0058902877962300e+03 2.9142568538494385e+02
 2.0806057377218103e+03 3.0507041993845229e+02
 2.1573793527548264e+03 3.1826063748217530e+02
 2.2362256989179937e+03 3.3095957303373683e+02
 2.3171568667840265e+03 3.4313245564465575e+02
 2.4001823270664709e+03 3.5474661974348163e+02
 2.4853087860742417e+03 3.6577160561418350e+02
 2.5725400415096742e+03 3.7617924875165170e+02
 2.6618768391141862e+03 3.8594375788485564e+02
 2.7533167306894170e+03 3.9504178150830933e+02
 2.8468539340439020e+03 4.0345246281542308e+02
 2.9424791954364564e+03 4.1115748298146463e+02
 3.0401796551065845e+03 4.1814109280019625e+02
 3.1399387164999380e+03 4.2439013273514570e+02
 3.2417359198122726e+03 4.2989404150420648e+02
 3.3455468204888666e+03 4.3464485337458115e+02
 3.4513428733271962e+03 4.3863718440216968e+02
 3.5590913228392083e+03 4.4186820790632481e+02
 3.6687551005351552e+03 4.4433761952618403e+02
 3.7802927297938022e+03 4.4604759225742293e+02
 3.8936582389833156e+03 4.4700272191914388e+02
 4.0088010834939546e+03 4.4720996354752708e+02
 4.1256660773363010e+03 4.4667855925675934e+02
 4.2441933349488027e+03 4.4541995814737942e+02
 4.3643182238440559e+03 4.4344772887719631e+02
 4.4859713287056848e+03 4.4077746554037884e+02
 4.6090784275262358e+03 4.3742668752572968e+02
 4.7335604803509541e+03 4.3341473404492461e+02
 4.8593336311634575e+03 4.2876265403643674e+02
 4.9863092234160222e+03 4.2349309215973233e+02
 5.1143938296705510e+03 4.1763017159819987e+02
 5.2434892957753400e+03 4.1119937438703607e+02
 5.3734927999587280e+03 4.0422741997574701e+02
 5.5042969271723514e+03 3.9674214272193558e+02
 5.6357897589653739e+03 3.8877236899654952e+02
 5.7678549791160840e+03 3.8034779455809985e+02
 5.9003719951892708e+03 3.7149886282743830e+02
 6.0332160761265277e+03 3.6225664466511461e+02
 6.1662585059131643e+03 3.5265272021856265e+02
 6.2993667532988738e+03 3.4271906336938093e+02
 6.4324046574810109e+03 3.3248792927320733e+02
 6.5652326295889261e+03 3.2199174543942735e+02
 6.6977078697360002e+03 3.1126300675808528e+02
 6.8296845993331262e+03 3.0033417483222689e+02
 6.9610143082830082e+03 2.8923758193129601e+02
 7.0915460166011271e+03 2.7800533983247163e+02
 7.2211265499344681e+03 2.6666925377059056e+02
 7.3496008283753627e+03 2.5526074167153251e+02
 7.4768121678948010e+03 2.4381075879837181e+02
 7.6026025936483593e+03 2.3234972789341657e+02
 7.7268131643369279e+03 2.2090747485848453e+02
 7.8492843067381336e+03 2.0951316997280404e+02
 7.9698561594578896e+03 1.9819527460813134e+02
 8.0883689248906367e+03 1.8698149336480671e+02
 8.2046632283176586e+03 1.7589873151545333e+02
 8.3185804830187299e+03 1.6497305761277232e+02
 8.4299632602222464e+03 1.5422967108600412e+02
 8.5386556626733091e+03 1.4369287462552214e+02
 8.6445037005592330e+03 1.3338605112954772e+02
 8.7473556684971736e+03 1.2333164496642723e+02
 8.8470625222591207e+03 1.1355114728781706e+02
 8.9434782538871586e+03 1.0406508511181276e+02
 9.0364602638346314e+03 9.4893013884233255e+01
 9.1258697287591040e+03 8.6053513215323406e+01
 9.2115719635893765e+03 7.7564185482064417e+01
 9.2934367764920880e+03 6.9441656984932635e+01
 9.3713388153742344e+03 6.1701581341860958e+01
 9.4451579045744729e+03 5.4358644809253768e+01
 9.5147793704208379e+03 4.7426573215633553e+01
 9.5800943543639096e+03 4.0918140209088826e+01
 9.6410001124315131e+03 3.4845176516159050e+01
 9.6974002997970529e+03 2.9218579931961809e+01
 9.7492052393039685e+03 2.4048325760287288e+01
 9.7963321728465999e+03 1.9343477449448574e+01
 9.8387054945716773e+03 1.5112197170627491e+01
 9.8762569649336710e+03 1.1361756118167756e+01
 9.9089259047122305e+03 8.0985443078639907e+00
 9.9366593681793456e+03 5.3280796977110052e+00
 9.9594122946888601e+03 3.0550164417091912e+00
 9.9771476380484582e+03 1.2831521360389204e+00
 9.9898364731272686e+03 1.5433928266552948e-02
 9.9974580792466859e+03 7.4603662106514734e-01
 1.0000000000000000e+04 1.0000000000000000e+00


==> Iso3D_r_Est_rm4_fixedN.txt <==
 4.0522396896203183e-04 1.0000000821221589e+00
 1.6214727757348779e-03 1.0000013157986956e+00
 3.6504765590863464e-03 1.0000066767998170e+00
 6.4951170009126535e-03 1.0000211709303215e+00
 1.0159424456423150e-02 1.0000519034968500e+00
 1.4648573844877166e-02 1.0001081769160640e+00
 1.9968879209300905e-02 1.0002016167771850e+00
 2.6127786827357502e-02 1.0003463267022770e+00
 3.3133866729270434e-02 1.0005590723300206e+00
 4.0996802452403447e-02 1.0008594946698541e+00
 4.9727378835811686e-02 1.0012703529176898e+00
 5.9337467631856766e-02 1.0018177965744206e+00
 6.9840010685882081e-02 1.0025316663442252e+00
 8.1249000409072014e-02 1.0034458227891576e+00
 9.3579457244089115e-02 1.0045985010550949e+00
 1.0684740379802671e-01 1.0060326891353459e+00
 1.2106983529284099e-01 1.0077965260738606e+00
 1.3626468595990571e-01 1.0099437152010715e+00
 1.5245079098293490e-01 1.0125339459133433e+00
 1.6964784357253393e-01 1.0156333156253519e+00
 1.8787634673635711e-01 1.0193147413213737e+00
 2.0715755929166746e-01 1.0236583475919543e+00
 2.2751343565239490e-01 1.0287518151635469e+00
 2.4896655891102104e-01 1.0346906707234713e+00
 2.7154006672727715e-01 1.0415784953458098e+00
 2.9525756953123450e-01 1.0495270250988558e+00
 3.2014306054847608e-01 1.0586561135605181e+00
 3.4622081716024700e-01 1.0690935221270170e+00
 3.7351529312242038e-01 1.0809745003657574e+00
 4.0205100118444115e-01 1.0944411154867382e+00
 4.3185238567377926e-01 1.1096412876022612e+00
 4.6294368464352087e-01 1.1267274861907004e+00
 4.9534878122122028e-01 1.1458550435168566e+00
 5.2909104384670136e-01 1.1671800431811254e+00
 5.6419315514572177e-01 1.1908567469983706e+00
 6.0067692925597460e-01 1.2170345315762889e+00
 6.3856311750221773e-01 1.2458543177682051e+00
 6.7787120240895193e-01 1.2774444920245065e+00
 7.1861918014229320e-01 1.3119163388148078e+00
 7.6082333158777193e-01 1.3493590277661811e+00
 8.0449798239783821e-01 1.3898342276807150e+00
 8.4965525248177376e-01 1.4333704514932279e+00
 8.9630479556124287e-01 1.4799572703929349e+00
 9.4445352957642759e-01 1.5295395701582060e+00
 9.9410535889982388e-01 1.5820120561476383e+00
 1.0452608894964226e+00 1.6372142428203855e+00
 1.0979171383589117e+00 1.6949261862646181e+00
 1.1520672387431685e+00 1.7548652309921413e+00
 1.2077001429309178e+00 1.8166840423118338e+00
 1.2648003244507904e+00 1.8799701804348421e+00
 1.3233474818937605e+00 1.9442474403408481e+00
 1.3833162466613111e+00 2.0089791316632581e+00
 1.4446758971815488e+00 2.0735734060892099e+00
 1.5073900823166988e+00 2.1373906581934650e+00
 1.5714165568611866e+00 2.1997529329636771e+00
 1.6367069321892243e+00 2.2599551746767941e+00
 1.7032064452504061e+00 2.3172780535004582e+00
 1.7708537492272174e+00 2.3710020150794917e+00
 1.8395807292554403e+00 2.4204221212867449e+00
 1.9093123466631057e+00 2.4648631934598284e+00
 1.9799665152017645e+00 2.5036947376831522e+00
 2.0514540127217478e+00 2.5363451280264857e+00
 2.1236784316770878e+00 2.5623145489283958e+00
 2.1965361717327010e+00 2.5811862506046026e+00
 2.2699164775837071e+00 2.5926357477743984e+00
 2.3437015248821091e+00 2.5964376866321182e+00
 2.4177665568981639e+00 2.5924702110997067e+00
 2.4919800742219498e+00 2.5807167696585851e+00
 2.5662040794350847e+00 2.5612654112692832e+00
 2.6402943782544059e+00 2.5343057165859570e+00
 2.7141009381708483e+00 2.5001235936447452e+00
 2.7874683050810138e+00 2.4590942318022098e+00
 2.8602360778401352e+00 2.4116735519734198e+00
 2.9322394400588028e+00 2.3583885148688926e+00
 3.0033097478282516e+00 2.2998266531045490e+00
 3.0732751713977082e+00 2.2366251800550594e+00
 3.1419613881504285e+00 2.1694600012205312e+00
 3.2091923235421760e+00 2.0990349161834998e+00
 3.2747909359864797e+00 2.0260712545366246e+00
 3.3385800410058781e+00 1.9512981408584928e+00
 3.4003831693282320e+00 1.8754435349056480e+00
 3.4600254530030412e+00 1.7992261461466352e+00
 3.5173345330558154e+00 1.7233482784771832e+00
 3.5721414816993846e+00 1.6484896227277595e+00
 3.6242817316902336e+00 1.5753019821697116e+00
 3.6735960050647796e+00 1.5044048899420661e+00
 3.7199312332239813e+00 1.4363820570812853e+00
 3.7631414601619637e+00 1.3717785752836851e+00
 3.8030887205617612e+00 1.3110987891168748e+00
 3.8396438845134035e+00 1.2548047474642068e+00
 3.8726874607492077e+00 1.2033151428318121e+00
 3.9021103505394148e+00 1.1570046490755761e+00
 3.9278145447474069e+00 1.1162035724648429e+00
 3.9497137570047913e+00 1.0811977372091801e+00
 3.9677339865280894e+00 1.0522285341364086e+00
 3.9818140047539172e+00 1.0294930697149351e+00
 3.9919057607099742e+00 1.0131443617393263e+00
 3.9979747008549484e+00 1.0032915375033642e+00
 4.0000000000000000e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm7_fixedN.txt <==
 5.2359236809529364e-04 1.0000001372593592e+00
 2.0954867606575167e-03 1.0000022073809200e+00
 4.7190358962696521e-03 1.0000112699259023e+00
 8.3998304612407093e-03 1.0000360411134592e+00
 1.3145703258992336e-02 1.0000893257138999e+00
 1.8966734851351585e-02 1.0001886346314715e+00
 2.5875260522494337e-02 1.0003570010927108e+00
 3.3885878345927711e-02 1.0006240119979699e+00
 4.3015458083093039e-02 1.0010270745528613e+00
 5.3283150588624428e-02 1.0016129417008364e+00
 6.4710397341765091e-02 1.0024395230195615e+00
 7.7320939665692201e-02 1.0035780104677152e+00
 9.1140827136382940e-02 1.0051153504632866e+00
 1.0619842461999007e-01 1.0071570949571529e+00
 1.2252441731245800e-01 1.0098306640699941e+00
 1.4015181308725944e-01 1.0132890510209709e+00
 1.5911594138673912e-01 1.0177149959143037e+00
 1.7945444781975617e-01 1.0233256477606241e+00
 2.0120728355337580e-01 1.0303777230557181e+00
 2.2441668850959595e-01 1.0391731533475641e+00
 2.4912716729999307e-01 1.0500651923980175e+00
 2.7538545675230530e-01 1.0634649245988665e+00
 3.0324048380408453e-01 1.0798480790047214e+00
 3.3274331246052435e-01 1.0997620065174931e+00
 3.6394707843745366e-01 1.1238326203997615e+00
 3.9690691003749667e-01 1.1527710317729347e+00
 4.3167983373895202e-01 1.1873795320481477e+00
 4.6832466291461694e-01 1.2285564842443950e+00
 5.0690186804338033e-01 1.2772995870702633e+00
 5.4747342673289623e-01 1.3347068734084524e+00
 5.9010265183922739e-01 1.4019747045403184e+00
 6.3485399595135128e-01 1.4803919317519902e+00
 6.8179283050742878e-01 1.5713293294139627e+00
 7.3098519782841276e-01 1.6762233726940321e+00
 7.8249753439575809e-01 1.7965534558489804e+00
 8.3639636376667670e-01 1.9338117424446917e+00
 8.9274795761546244e-01 2.0894650260786216e+00
 9.5161796351603134e-01 2.2649082764406976e+00
 1.0130709982418660e+00 2.4614099629977413e+00
 1.0771702055579344e+00 2.6800497905485394e+00
 1.1439767777175955e+00 2.9216501377910600e+00
 1.2135494401583604e+00 3.1867032355532112e+00
 1.2859438992157970e+00 3.4752969096632604e+00
 1.3612122530464141e+00 3.7870424786155423e+00
 1.4394023663690705e+00 4.1210090544982121e+00
 1.5205572101007441e+00 4.4756689518390873e+00
 1.6047141674758705e+00 4.8488590665987106e+00
 1.6919043087975756e+00 5.2377628625168242e+00
 1.7821516375716762e+00 5.6389169385627058e+00
 1.8754723114167042e+00 6.0482450366148823e+00
 1.9718738418207185e+00 6.4611208242009877e+00
 2.0713542775223184e+00 6.8724589530587474e+00
 2.1739013770214117e+00 7.2768319035853928e+00
 2.2794917764663820e+00 7.6686081691983006e+00
 2.3880901599076791e+00 8.0421056189075948e+00
 2.4996484396421237e+00 8.3917525923544769e+00
 2.6141049550841133e+00 8.7122485775917209e+00
 2.7313836992751965e+00 8.9987162804038316e+00
 2.8513935827666903e+00 9.2468375186893628e+00
 2.9740277451649089e+00 9.4529665913856764e+00
 3.0991629250979082e+00 9.6142164376358554e+00
 3.2266588997293786e+00 9.7285148339378740e+00
 3.3563580051917592e+00 9.7946298746571454e+00
 3.4880847494197997e+00 9.8121658560911431e+00
 3.6216455288215661e+00 9.7815322822827397e+00
 3.7568284600108823e+00 9.7038899271170216e+00
 3.8934033374305406e+00 9.5810786715450202e+00
 4.0311217271077568e+00 9.4155321880992187e+00
 4.1697172059942895e+00 9.2101845101658686e+00
 4.3089057553478964e+00 8.9683731725397688e+00
 4.4483863154079559e+00 8.6937430292632030e+00
 4.5878415072085819e+00 8.3901541335915155e+00
 4.7269385257642220e+00 8.0615962845945361e+00
 4.8653302070670152e+00 7.7121120729807426e+00
 5.0026562693684173e+00 7.3457295458310456e+00
 5.1385447271009062e+00 6.9664049893471418e+00
 5.2726134735545207e+00 6.5779758180558474e+00
 5.4044720260885173e+00 6.1841231628690538e+00
 5.5337234252645535e+00 5.7883434640522404e+00
 5.6599662768732424e+00 5.3939281871588047e+00
 5.7827969234319712e+00 5.0039506754096141e+00
 5.9018117294021373e+00 4.6212591145722426e+00
 6.0166094621539088e+00 4.2484746001794775e+00
 6.1267937486416155e+00 3.8879933473876780e+00
 6.2319755858884172e+00 3.5419921583982354e+00
 6.3317758817579906e+00 3.2124363508959970e+00
 6.4258280011548923e+00 2.9010894453900788e+00
 6.5137802917801784e+00 2.6095240037284082e+00
 6.5952985629070557e+00 2.3391331012365288e+00
 6.6700684903585294e+00 2.0911419982195603e+00
 6.7377979209841596e+00 1.8666196514458928e+00
 6.7982190504579245e+00 1.6664897720686427e+00
 6.8510904491568612e+00 1.4915411932470739e+00
 6.8961989122258975e+00 1.3424373589535628e+00
 6.9333611116741363e+00 1.2197247858252518e+00
 6.9624250304599036e+00 1.1238403833400459e+00
 6.9832711609754359e+00 1.0551175450387931e+00
 6.9958134530992426e+00 1.0137909459719958e+00
 7.0000000000000000e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm8_9931_fixedN.txt <==
 5.7962116435206212e-04 1.0000392962710856e+00
 2.3199163865523786e-03 1.0025115412035122e+00
 5.2251829661671412e-03 1.0286792049807727e+00
 9.3025900819119212e-03 1.1617999898453637e+00
 1.4562189213661147e-02 1.6205745977037229e+00
 2.1016928537850088e-02 2.8654301483914408e+00
 2.8682671098313017e-02 5.7411445383248187e+00
 3.7578216494372985e-02 1.1660382739758244e+01
 4.7725325765124671e-02 2.2833819829105355e+01
 5.9148749082680085e-02 4.2553663546737873e+01
 7.1876255797231003e-02 7.5538548592621211e+01
 8.5938666302557865e-02 1.2834893071072329e+02
 1.0136988511168732e-01 2.0988321998818702e+02
 1.1820693444832986e-01 3.3196589805288255e+02
 1.3648998757019148e-01 5.1003967498331065e+02
 1.5626240094500932e-01 7.6397423781357918e+02
 1.7757074429900532e-01 1.1190041623672957e+03
 2.0046482745034577e-01 1.6068078947135357e+03
 2.2499772272718710e-01 2.2667380933605368e+03
 2.5122578165118759e-01 3.1472107324209628e+03
 2.7920864444330973e-01 4.3072558086614081e+03
 3.0900924077990988e-01 5.8182258180628551e+03
 3.4069378009422890e-01 7.7656488642997392e+03
 3.7433172958246397e-01 1.0251200796797995e+04
 4.0999577793584563e-01 1.3394754624806059e+04
 4.4776178268208233e-01 1.7336445165306432e+04
 4.8770869888298596e-01 2.2238662172044675e+04
 5.2991848680220643e-01 2.8287856068212277e+04
 5.7447599603024457e-01 3.5696007328203974e+04
 6.2146882343617116e-01 4.4701574634691257e+04
 6.7098714220993205e-01 5.5569700150373450e+04
 7.2312349916939000e-01 6.8591415640471503e+04
 7.7797257743633841e-01 8.4081565061023575e+04
 8.3563092153994001e-01 1.0237514320540828e+05
 8.9619662198910643e-01 1.2382175290466675e+05
 9.5976895637231174e-01 1.4877791277555478e+05
 1.0264479840994301e+00 1.7759701139862146e+05
 1.0963340920010349e+00 2.1061680888570176e+05
 1.1695274881517590e+00 2.4814453734076276e+05
 1.2461276414915465e+00 2.9043984766406810e+05
 1.3262326650875922e+00 3.3769608519395668e+05
 1.4099386412158510e+00 3.9002063670380152e+05
 1.4973388868493940e+00 4.4741535357545450e+05
 1.5885231586261352e+00 5.0975828987824311e+05
 1.6835767969344699e+00 5.7678816335697973e+05
 1.7825798094051533e+00 6.4809301458594995e+05
 1.8856058948332124e+00 7.2310447236618935e+05
 1.9927214093752328e+00 8.0109881139218854e+05
 2.1039842777741868e+00 8.8120560933009756e+05
 2.2194428533529424e+00 9.6242429559146229e+05
 2.3391347315840472e+00 1.0436482775717280e+06
 2.4630855231800814e+00 1.1236956957288745e+06
 2.5913075938462589e+00 1.2013452713222024e+06
 2.7237987790829838e+00 1.2753752438508456e+06
 2.8605410837057601e+00 1.3446031097906556e+06
 3.0014993770457581e+00 1.4079238066376492e+06
 3.1466200960860666e+00 1.4643441426662875e+06
 3.2958299700531972e+00 1.5130116284436721e+06
 3.4490347811952731e+00 1.5532363706026378e+06
 3.6061181776098232e+00 1.5845052752395284e+06
 3.7669405550053270e+00 1.6064884067645166e+06
 3.9313380251608168e+00 1.6190378940241877e+06
 4.0991214895545784e+00 1.6221802201386704e+06
 4.2700758371340521e+00 1.6161030465913205e+06
 4.4439592854628041e+00 1.6011378968055833e+06
 4.6205028844759042e+00 1.5777400683886351e+06
 4.7994102017743066e+00 1.5464670777347730e+06
 4.9803572077663141e+00 1.5079567941600760e+06
 5.1629923779989193e+00 1.4629062234442432e+06
 5.3469370286976678e+00 1.4120516806170722e+06
 5.5317858998405232e+00 1.3561508721940175e+06
 5.7171079980261625e+00 1.2959672058619964e+06
 5.9024477089642930e+00 1.2322564716498933e+06
 6.0873261866282595e+00 1.1657558981815842e+06
 6.2712430229898022e+00 1.0971754816143387e+06
 6.4536781988334795e+00 1.0271914111118736e+06
 6.6340943124634419e+00 9.5644136906673969e+05
 6.8119390792178622e+00 8.8552146172345523e+05
 6.9866480906527890e+00 8.1498453113608004e+05
 7.1576478181139560e+00 7.4533960762625048e+05
 7.3243588412533782e+00 6.7705227881942771e+05
 7.4861992779455289e+00 6.1054577341668739e+05
 7.6425883880965735e+00 5.4620258237033349e+05
 7.7929503201037313e+00 4.8436646505541727e+05
 7.9367179652933544e+00 4.2534471196857776e+05
 8.0733368826283325e+00 3.6941055755041871e+05
 8.2022692534053157e+00 3.1680565642363933e+05
 8.3229978236316260e+00 2.6774255346526124e+05
 8.4350297903433695e+00 2.2240709269257865e+05
 8.5379005873531995e+00 1.8096072208016607e+05
 8.6311775258383125e+00 1.4354266136156087e+05
 8.7144632458234010e+00 1.1027190786678639e+05
 8.7873989359908489e+00 8.1249061780798569e+04
 8.8496672813572701e+00 5.6557957145289256e+04
 8.9009951011707926e+00 3.6267088715016245e+04
 8.9411556428708607e+00 2.0430827642226854e+04
 8.9699705020588318e+00 9.0904210930550053e+03
 8.9873111430865027e+00 2.2747724634322190e+03
 8.9931000000000001e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm8_9932_fixedN.txt <==
 5.7962368482566973e-04 9.9999330016417343e-01
 2.3199264834401490e-03 9.9956233634833702e-01
 5.2252057404549301e-03 9.9498225843382804e-01
 9.3026307098842409e-03 9.7165164399858817e-01
 1.4562252977484258e-02 8.9120105022562590e-01
 2.1017020856622715e-02 6.7283828679556634e-01
 2.8682797559709039e-02 1.6831515356876489e-01
 3.7578382887011541e-02 8.7028666956875111e-01
 4.7725538111790700e-02 2.8309466336909987e+00
 5.9149013674524520e-02 6.2914690339599444e+00
 7.1876579229069648e-02 1.2080018729283870e+01
 8.5939055509390627e-02 2.1348031053112958e+01
 1.0137034740654927e-01 3.5657293174709622e+01
 1.1820747756158445e-01 5.7083170620436682e+01
 1.3649061969036747e-01 8.8336095042322526e+01
 1.5626313076127452e-01 1.3290351639977911e+02
 1.7757158104536264e-01 1.9521452621334666e+02
 2.0046578095162415e-01 2.8082924175938717e+02
 2.2499880344688750e-01 3.9665475758544079e+02
 2.5122700074122895e-01 5.5118896332232885e+02
 2.7921001379570187e-01 7.5479272686759180e+02
 3.0901077308036151e-01 1.0199897700103304e+03
 3.4069548887767320e-01 1.3617919306498218e+03
 3.7433362929046221e-01 1.7980453179183687e+03
 4.0999788397579451e-01 2.3497900316099249e+03
 4.4776411148812323e-01 3.0416225561941797e+03
 4.8771126797847542e-01 3.9020456024110540e+03
 5.2992131486356309e-01 4.9637850573519154e+03
 5.7447910295195270e-01 6.2640478980986381e+03
 6.2147223039665977e-01 7.8446886192953307e+03
 6.7099087173800642e-01 9.7522452680179958e+03
 7.2312757521082882e-01 1.2037800105560931e+04
 7.7797702542021097e-01 1.4756614979805663e+04
 8.3563576844413068e-01 1.7967488679445316e+04
 8.9620189640446757e-01 2.1731784050887967e+04
 9.5977468856479042e-01 2.6112077836340024e+04
 1.0264542060694399e+00 3.1170397405562057e+04
 1.0963408375392674e+00 3.6966026997437453e+04
 1.1695347928905502e+00 4.3552892511825943e+04
 1.2461355429508303e+00 5.0976568285580528e+04
 1.3262412027143999e+00 5.9270990542710337e+04
 1.4099478564162324e+00 6.8455007849110567e+04
 1.4973488230115701e+00 7.8528944942875256e+04
 1.5885338611336093e+00 8.9471397367404439e+04
 1.6835883131677782e+00 1.0123650404573133e+05
 1.7825921887308707e+00 1.1375195673827291e+05
 1.8856191885787896e+00 1.2691799353345296e+05
 1.9927356707882136e+00 1.4060758454403499e+05
 2.1039995619643381e+00 1.5466795147746740e+05
 2.2194592172158338e+00 1.6892347237755579e+05
 2.3391522337046338e+00 1.8317991637637251e+05
 2.4631042237149119e+00 1.9722984194421230e+05
 2.5913275543829730e+00 2.1085888899648681e+05
 2.7238200624758893e+00 2.2385261328729993e+05
 2.8605637538863897e+00 2.3600346142038927e+05
 3.0015234988074795e+00 2.4711747294740571e+05
 3.1466457348420027e+00 2.5702032347835726e+05
 3.2958571915669488e+00 2.6556238515350973e+05
 3.4490636512841810e+00 2.7262256937265018e+05
 3.6061487618208199e+00 2.7811081968648848e+05
 3.7669729182637326e+00 2.8196922779864352e+05
 3.9313722313928121e+00 2.8417184145963780e+05
 4.0991576012844435e+00 2.8472331107383879e+05
 4.2701139150577090e+00 2.8365657696896105e+05
 4.4439993879995878e+00 2.8102982993850886e+05
 4.6205450673009594e+00 2.7692298537865770e+05
 4.7994545173344525e+00 2.7143389984481089e+05
 4.9804037047826739e+00 2.6467453313388815e+05
 5.1630411009600641e+00 2.5676722436779967e+05
 5.3469880173474484e+00 2.4784121193152675e+05
 5.5318391886651934e+00 2.3802948856886965e+05
 5.7171636157457577e+00 2.2746604744813172e+05
 5.9025056780335712e+00 2.1628354447559937e+05
 6.0873865227527943e+00 2.0461137748563851e+05
 6.2713057346630352e+00 1.9257416433248343e+05
 6.4537432869006928e+00 1.8029058896408664e+05
 6.6341617697186868e+00 1.6787257654910500e+05
 6.8120088900398326e+00 1.5542475476822833e+05
 6.9867202306855694e+00 1.4304415755337433e+05
 7.1577222539983296e+00 1.3082012900349467e+05
 7.3244355304140925e+00 1.1883438817429873e+05
 7.4862781684394619e+00 1.0716121931475468e+05
 7.6426694185263546e+00 9.5867756425482366e+04
 7.7930334196006044e+00 8.5014335388823209e+04
 7.9368030535725236e+00 7.4654891122214001e+04
 8.0734238701191448e+00 6.4837381079296611e+04
 8.2023580414578685e+00 5.5604219880205463e+04
 8.3230883048004003e+00 4.6992712858419130e+04
 8.4351218487476238e+00 3.9035478867308797e+04
 8.5379940991127619e+00 3.1760854819888820e+04
 8.6312723595825194e+00 2.5193276179248052e+04
 8.7145592632698392e+00 1.9353629020825032e+04
 8.7874959925896334e+00 1.4259570399392507e+04
 8.8497652269956610e+00 9.9258146201818472e+03
 8.9010937809320581e+00 6.3643836785560616e+03
 8.9412548978404818e+00 3.5848206350231912e+03
 8.9700701701704659e+00 1.5943650662756543e+03
 8.9874110599995358e+00 3.9809000738615617e+02
 8.9931999999999999e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm8_99_fixedN.txt <==
 5.7954301715823497e-04 1.0000003553823695e+00
 2.3196033329564436e-03 1.0000147091264897e+00
 5.2244768504350336e-03 1.0001509720481825e+00
 9.3013304138895858e-03 1.0008181638086684e+00
 1.4560212220577240e-02 1.0030783904341880e+00
 2.1014066201729520e-02 1.0091561670703515e+00
 2.8678750174936818e-02 1.0231218733196830e+00
 3.7573057509772134e-02 1.0517712318719235e+00
 4.7718741985647295e-02 1.1057279864773433e+00
 5.9140545454748450e-02 1.2008024040836942e+00
 7.1866227852993125e-02 1.3596437765672356e+00
 8.5926599027756012e-02 1.6137306303773677e+00
 1.0135555177220734e-01 2.0057476714901425e+00
 1.1819009537206338e-01 2.5924033030261135e+00
 1.3647038888105589e-01 3.4477454321568581e+00
 1.5623977324621352e-01 4.6670356522987593e+00
 1.7754480130294703e-01 6.3712419743144695e+00
 2.0043526455287042e-01 8.7122070853697071e+00
 2.2496421552434942e-01 1.1878541370054846e+01
 2.5118798439712120e-01 1.6102276074756873e+01
 2.7916618844836383e-01 2.1666290162514724e+01
 3.0896173274882965e-01 2.8912492420740119e+01
 3.4064080040487621e-01 3.8250695826466107e+01
 3.7427283050637539e-01 5.0168061479874048e+01
 4.0993048180284219e-01 6.5238912074733378e+01
 4.4768957999215986e-01 8.4134617726879156e+01
 4.8762904636985405e-01 1.0763313866837356e+02
 5.2983080545409389e-01 1.3662766987454623e+02
 5.7437966907497895e-01 1.7213367433634377e+02
 6.2136319429904763e-01 2.1529341973813919e+02
 6.7087151245452681e-01 2.6737695720372318e+02
 7.2299712643325376e-01 3.2977831513720849e+02
 7.7783467337540158e-01 4.0400554658735877e+02
 8.3548064979749226e-01 4.9166319188436637e+02
 8.9603309620735283e-01 5.9442573221498697e+02
 9.5959123826675685e-01 7.1400075102273593e+02
 1.0262550816186771e+00 8.5208082595249641e+02
 1.0961249575969942e+00 1.0102836770461593e+03
 1.1693010171877085e+00 1.1900808175235711e+03
 1.2458826708179656e+00 1.3927158914483332e+03
 1.3259679718181299e+00 1.6191150077333994e+03
 1.4096529417381998e+00 1.8697926247358364e+03
 1.4970308361081179e+00 2.1447577955144916e+03
 1.5881913497166567e+00 2.4434267038790731e+03
 1.6832197610493425e+00 2.7645482322121416e+03
 1.7821960161754138e+00 3.1061496247276859e+03
 1.8851937531089291e+00 3.4655089891406687e+03
 1.9922792684902908e+00 3.8391603177203961e+03
 2.1035104293407856e+00 4.2229348958372966e+03
 2.2189355336311740e+00 4.6120405020395583e+03
 2.3385921244711567e+00 5.0011769003569580e+03
 2.4625057638625889e+00 5.3846830880707084e+03
 2.5906887731558532e+00 5.7567089482203692e+03
 2.7231389485940398e+00 6.1114017196417662e+03
 2.8598382616083060e+00 6.4430963284698682e+03
 3.0007515548227870e+00 6.7464982988925667e+03
 3.1458252460180942e+00 7.0168487072686748e+03
 3.2949860535659719e+00 7.2500623443686172e+03
 3.4481397580584972e+00 7.4428326644431409e+03
 3.6051700159856450e+00 7.5926999092107653e+03
 3.7659372423352915e+00 7.6980816607188390e+03
 3.9302775798689034e+00 7.7582676924974094e+03
 4.0980019735320301e+00 7.7733831191332092e+03
 4.2688953689590443e+00 7.7443253504447348e+03
 4.4427160542946558e+00 7.6726811950620950e+03
 4.6191951645497813e+00 7.5606306705626093e+03
 4.7980363674082991e+00 7.4108437652863540e+03
 4.9789157487786664e+00 7.2263756964324803e+03
 5.1614819154192668e+00 7.0105652648948790e+03
 5.3453563306426499e+00 6.7669398538022451e+03
 5.5301338974114236e+00 6.4991295658117342e+03
 5.7153838010744824e+00 6.2107920254884966e+03
 5.9006506215608034e+00 5.9055485394391217e+03
 6.0854557220623002e+00 5.5869316336955635e+03
 6.2692989181187579e+00 5.2583434796057963e+03
 6.4516604275977540e+00 4.9230243656947086e+03
 6.6320030983800580e+00 4.5840301539048060e+03
 6.8097749066662931e+00 4.2442175501544225e+03
 6.9844117147701281e+00 3.9062359962394985e+03
 7.1553402731227944e+00 3.5725250293021104e+03
 7.3219814470553732e+00 3.2453160359330504e+03
 7.4837536448261819e+00 2.9266374336351500e+03
 7.6400764194025825e+00 2.6183224297293668e+03
 7.7903742127728766e+00 2.3220186271574289e+03
 7.9340802081384503e+00 2.0391988613179390e+03
 8.0706402523008514e+00 1.7711727577963375e+03
 8.1995168079906833e+00 1.5190985952368724e+03
 8.3201928938562730e+00 1.2839951396886743e+03
 8.4321759684034490e+00 1.0667531865577678e+03
 8.5350017134053111e+00 8.6814660448588654e+02
 8.6282376722237810e+00 6.8884272311815982e+02
 8.7114866991284732e+00 5.2941194507114756e+02
 8.7843901770753821e+00 3.9033649278889419e+02
 8.8466309635135385e+00 2.7201822465548196e+02
 8.8979360266010428e+00 1.7478547290688456e+02
 8.9380787376971007e+00 9.8898869617373137e+01
 8.9668807901001024e+00 4.4556137257205755e+01
 8.9842137186575357e+00 1.1895827822535356e+01
 8.9900000000000002e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm8_9_fixedN.txt <==
 5.7726359518350812e-04 1.0000001727807706e+00
 2.3104721192883648e-03 1.0000030643689113e+00
 5.2038808382299795e-03 1.0000180558281604e+00
 9.2645886684912249e-03 1.0000683964209003e+00
 1.4502548290350914e-02 1.0002028931786471e+00
 2.0930580111909292e-02 1.0005128162331796e+00
 2.8564389886909680e-02 1.0011545671249393e+00
 3.7422589729508182e-02 1.0023788231993385e+00
 4.7526722206658878e-02 1.0045670426656450e+00
 5.8901287123125812e-02 1.0082763912256842e+00
 7.1573770544774096e-02 1.0142943302699443e+00
 8.5574675532262168e-02 1.0237042844829913e+00
 1.0093755397911908e-01 1.0379639768015565e+00
 1.1769903886504340e-01 1.0589981713070744e+00
 1.3589887614680096e-01 1.0893076859970390e+00
 1.5557995541506942e-01 1.1320966085575714e+00
 1.7678833834582797e-01 1.1914196441347822e+00
 1.9957328386935758e-01 1.2723514121788273e+00
 2.2398726886869458e-01 1.3811792487159358e+00
 2.5008600310263751e-01 1.5256206104810022e+00
 2.7792843692657110e-01 1.7150654579397866e+00
 3.0757676025792291e-01 1.9608429455581493e+00
 3.3909639110283751e-01 2.2765102920929943e+00
 3.7255595182755274e-01 2.6781597592593642e+00
 4.0802723122327955e-01 3.1847371539138902e+00
 4.4558513027859248e-01 3.8183621186893038e+00
 4.8530758944024721e-01 4.6046366465745718e+00
 5.2727549501408366e-01 5.5729237492872112e+00
 5.7157256223468011e-01 6.7565731004602254e+00
 6.1828519241854640e-01 8.1930649353693283e+00
 6.6750230151401335e-01 9.9240378243474900e+00
 7.1931511727516084e-01 1.1995160617190267e+01
 7.7381694222105524e-01 1.4455804541411545e+01
 8.3110287949947215e-01 1.7358468989971378e+01
 8.9126951876079996e-01 2.0757915000745228e+01
 9.5441457916789574e-01 2.4709964985867003e+01
 1.0206365067264160e+00 2.9269937109218812e+01
 1.0900340232230494e+00 3.4490698879193225e+01
 1.1627056242115805e+00 4.0420347683674201e+01
 1.2387490236944223e+00 4.7099556147383041e+01
 1.3182605434156427e+00 5.4558656392100602e+01
 1.4013344450158804e+00 6.2814577390257938e+01
 1.4880622037048132e+00 7.1867790172396852e+01
 1.5785317225874902e+00 8.1699452001734741e+01
 1.6728264873405401e+00 9.2268967218369767e+01
 1.7710246615759444e+00 1.0351219352879889e+02
 1.8731981239553739e+00 1.1534051304068863e+02
 1.9794114489274710e+00 1.2764095407240325e+02
 2.0897208338528506e+00 1.4027749224534602e+02
 2.2041729762539095e+00 1.5309358061441185e+02
 2.3228039059740482e+00 1.6591586523652632e+02
 2.4456377781464012e+00 1.7855894428792539e+02
 2.5726856340461604e+00 1.9083093706108502e+02
 2.7039441381211735e+00 2.0253955534992659e+02
 2.8393943007478701e+00 2.1349832338888331e+02
 2.9790001975266307e+00 2.2353257957480432e+02
 3.1227076971923102e+00 2.3248491497703003e+02
 3.2704432114492583e+00 2.4021975666490627e+02
 3.4221124812208057e+00 2.4662688065497153e+02
 3.5775994149037569e+00 2.5162372970097763e+02
 3.7367649952095858e+00 2.5515650428901273e+02
 3.8994462720258118e+00 2.5720008102280724e+02
 4.0654554594117833e+00 2.5775688329251255e+02
 4.2345791553213914e+00 2.5685487991234436e+02
 4.4065777028902628e+00 2.5454491662420250e+02
 4.5811847121066940e+00 2.5089759408825810e+02
 4.7581067603767222e+00 2.4599989734638001e+02
 4.9370232898696864e+00 2.3995176006007168e+02
 5.1175867185711130e+00 2.3286271676904775e+02
 5.2994227806591425e+00 2.2484876238404536e+02
 5.4821311101496519e+00 2.1602950379561617e+02
 5.6652860797209765e+00 2.0652565659575657e+02
 5.8484379042361034e+00 1.9645691225361497e+02
 6.0311140157417160e+00 1.8594017857454457e+02
 6.2128207136606628e+00 1.7508817911845671e+02
 6.3930450905380098e+00 1.6400838516884733e+02
 6.5712572300896488e+00 1.5280224621918484e+02
 6.7469126704853544e+00 1.4156468100857134e+02
 6.9194551218306595e+00 1.3038379008295209e+02
 7.0883194227586674e+00 1.1934075191309363e+02
 7.2529347169740586e+00 1.0850986708932416e+02
 7.4127278265827314e+00 9.7958718474419499e+01
 7.5671267951719106e+00 8.7748418989018177e+01
 7.7155645699578521e+00 7.7933922600280596e+01
 7.8574827889740853e+00 6.8564377854332093e+01
 7.9923356363114557e+00 5.9683506787662395e+01
 8.1195937259184721e+00 5.1329995187104984e+01
 8.2387479724956005e+00 4.3537882905031225e+01
 8.3493134066318859e+00 3.6336945272473329e+01
 8.4508328905874972e+00 2.9753058607223064e+01
 8.5428806910607893e+00 2.3808544419439325e+01
 8.6250658659187120e+00 1.8522488213992826e+01
 8.6970354232261400e+00 1.3911029819327872e+01
 8.7584772129784874e+00 9.9876229787933894e+00
 8.8091225147024463e+00 6.7632625613322324e+00
 8.8487482875060959e+00 4.2466782193656281e+00
 8.8771790531804093e+00 2.4444936736975822e+00
 8.8942883875136438e+00 1.3613510648324889e+00
 8.9000000000000004e+00 1.0000000000000000e+00


==> Iso3D_r_Est_rm9_fixedN.txt <==
 5.7979501790739185e-04 1.0000000831165496e+00
 2.3206128351198618e-03 9.9999724480627394e-01
 5.2267538588379736e-03 9.9995141382035091e-01
 9.3053924624790785e-03 9.9969204824288738e-01
 1.4566587430618672e-02 9.9875876928869423e-01
 2.1023296386436519e-02 9.9617073828704350e-01
 2.8691394003629744e-02 9.9011716026490704e-01
 3.7589693744523922e-02 9.7755898139055608e-01
 4.7739972803187758e-02 9.5372944826339279e-01
 5.9166999866163250e-02 9.1151872290559377e-01
 7.1898565233457612e-02 8.4072522611089617e-01
 8.5965512768175101e-02 7.2715386761696466e-01
 1.0140177306417120e-01 5.5153890319781229e-01
 1.1824439713698331e-01 2.8826697005758611e-01
 1.3653358985367081e-01 9.6125915989166172e-02
 1.5631274222185731e-01 6.4471070239674244e-01
 1.7762846155702205e-01 1.4122023322251072e+00
 2.0053059843984822e-01 2.4673033806627793e+00
 2.2507226926231216e-01 3.8953767086701419e+00
 2.5130987304233710e-01 5.8014632739728027e+00
 2.7930310106262701e-01 8.3136513452537990e+00
 3.0911493776028576e-01 1.1586788862827570e+01
 3.4081165116074730e-01 1.5806510477526711e+01
 3.7446277101340031e-01 2.1193523713461413e+01
 4.1014105264830469e-01 2.8008063596997445e+01
 4.4792242443509456e-01 3.6554380991711476e+01
 4.8788591658835467e-01 4.7185076156638210e+01
 5.3011356893059958e-01 6.0305025717787345e+01
 5.7469031509695379e-01 7.6374579313180305e+01
 6.2170384054759165e-01 9.5911624052780056e+01
 6.7124441164816151e-01 1.1949203491986890e+02
 7.2340467298839894e-01 1.4774795396635741e+02
 7.7827941003892276e-01 1.8136327997259770e+02
 8.3596527420016153e-01 2.2106571537117759e+02
 8.9656046728015149e-01 2.6761472352896692e+02
 9.6016438245469793e-01 3.2178481363001384e+02
 1.0268771988192889e+00 3.8434370936354952e+02
 1.0967994267428347e+00 4.5602518618669086e+02
 1.1700314013843767e+00 5.3749668940343395e+02
 1.2466727219410969e+00 6.2932227152327050e+02
 1.3268216344649537e+00 7.3192189859869143e+02
 1.4105743564215052e+00 8.4552874074140334e+02
 1.4980243415730743e+00 9.7014663236340186e+02
 1.5892614842540156e+00 1.1055103961085083e+03
 1.6843712626723204e+00 1.2510520920782196e+03
 1.7834338215221845e+00 1.4058763994876253e+03
 1.8865229949283675e+00 1.5687481908581674e+03
 1.9937052715656471e+00 1.7380948749131246e+03
 2.1050387047045405e+00 1.9120252593853193e+03
 2.2205717709246877e+00 2.0883655645457575e+03
 2.3403421823051418e+00 2.2647118990138424e+03
 2.4643756580391165e+00 2.4384971301932064e+03
 2.5926846626198117e+00 2.6070688050697390e+03
 2.7252671189919142e+00 2.7677737638583253e+03
 2.8621051063450511e+00 2.9180444706164153e+03
 3.0031635535235512e+00 3.0554819405496805e+03
 3.1483889403208396e+00 3.1779304862956660e+03
 3.2977080201935953e+00 3.2835402807764981e+03
 3.4510265791450587e+00 3.3708148323606069e+03
 3.6082282466606115e+00 3.4386417444527883e+03
 3.7691733756022563e+00 3.4863064322781247e+03
 3.9336980088508930e+00 3.5134896553632038e+03
 4.1016129511939630e+00 3.5202506889706842e+03
 4.2727029654588105e+00 3.5069986384154640e+03
 4.4467261121572701e+00 3.4744547777915968e+03
 4.6234132519034903e+00 3.4236088882223003e+03
 4.8024677295669127e+00 3.3556724268382527e+03
 4.9835652584998744e+00 3.2720310381173831e+03
 5.1663540222136719e+00 3.1741984897792581e+03
 5.3504550095517036e+00 3.0637736370049402e+03
 5.5354625977135994e+00 2.9424015415804474e+03
 5.7209453954167948e+00 2.8117394335370927e+03
 5.9064473560463631e+00 2.6734278253704701e+03
 6.0914891678528056e+00 2.5290667843728497e+03
 6.2755699251329577e+00 2.3801971389194209e+03
 6.4581690809018193e+00 2.2282862348717608e+03
 6.6387486778728650e+00 2.0747177596105439e+03
 6.8167558506609591e+00 1.9207851025980183e+03
 6.9916255880622007e+00 1.7676877114403696e+03
 7.1627837401148469e+00 1.6165299205375563e+03
 7.3296502504771777e+00 1.4683217663053078e+03
 7.4916425905487412e+00 1.3239813510135757e+03
 7.6481793677936842e+00 1.1843383705761132e+03
 7.7986840769813988e+00 1.0501384757744968e+03
 7.9425889596252652e+00 9.2204818838217898e+02
 8.0793389338564019e+00 8.0066014154639083e+02
 8.2083955543943112e+00 6.8649845652121769e+02
 8.3292409602414335e+00 5.8002410499341215e+02
 8.4413817662971038e+00 4.8164013781833796e+02
 8.5443528543111587e+00 3.9169668729680569e+02
 8.6377210185187199e+00 3.1049567165899765e+02
 8.7210884219419444e+00 2.3829514775061438e+02
 8.7940958207237667e+00 1.7531327163721460e+02
 8.8564255159682705e+00 1.2173183753531366e+02
 8.9078039953816575e+00 7.7699373681771249e+01
 8.9480042305004979e+00 4.3333779948416627e+01
 8.9768475994067849e+00 1.8724496618461838e+01
 8.9942054094956347e+00 3.9341971234551418e+00
 9.0000000000000000e+00 1.0000000000000000e+00


==> Iso3D_r_Phi_Phio.txt <==
 6.4756503540612798e-03 -1.2607967271896886e+01 -1.2288722706598840e+01
 1.1539557359995456e-02 -7.2150975002216535e+00 -6.8960592736270270e+00
 1.8085566940988951e-02 -4.7188214835474245e+00 -4.4000540212866683e+00
 2.6140439576857855e-02 -3.3626565686927217e+00 -3.0442285146726320e+00
 3.5737226142632084e-02 -2.5447536149414680e+00 -2.2267388976509608e+00
 4.6915478442308922e-02 -2.0137090214571476e+00 -1.6961879999540577e+00
 5.9721502041758745e-02 -1.6494153506801572e+00 -1.3324760567861329e+00
 7.4208653477066955e-02 -1.3886081070819596e+00 -1.0723476012206563e+00
 9.0437684285913367e-02 -1.1953891031031185e+00 -8.7991496215635312e-01
 1.0847713470412468e-01 -1.0481555572901904e+00 -7.3358751374654307e-01
 1.2840378029109822e-01 -9.3327224081824467e-01 -6.1974399324958585e-01
 1.5030313520041405e-01 -8.4178530241083016e-01 -5.2944651779777685e-01
 1.7427001630000705e-01 -7.6761465053954003e-01 -4.5663317899135614e-01
 2.0040917287447813e-01 -7.0651067441265081e-01 -3.9707499614196434e-01
 2.2883598721557497e-01 -6.5542701537843762e-01 -3.4774893806795215e-01
 2.5967725203116143e-01 -6.1212998190413881e-01 -3.0644760341348010e-01
 2.9307203128416193e-01 -5.7494776709854833e-01 -2.7152871325612626e-01
 3.2917261181765611e-01 -5.4260503832154428e-01 -2.4174997763796127e-01
 3.6814555393776094e-01 -5.1411120734628135e-01 -2.1615763301979499e-01
 4.1017285002008408e-01 -4.8868334886108272e-01 -1.9400960239579768e-01
 4.5545320118715815e-01 -4.6569202217041827e-01 -1.7472151109823272e-01
 5.0420342318280142e-01 -4.4462257319578902e-01 -1.5782810644880621e-01
 5.5665999375544994e-01 -4.2504712831885605e-01 -1.4295525534193029e-01
 6.1308075516754279e-01 -4.0660413806665940e-01 -1.2979933047188985e-01
 6.7374678688481970e-01 -3.8898338184973746e-01 -1.1811183829742231e-01
 7.3896446508169999e-01 -3.7191503324364167e-01 -1.0768781897672113e-01
 8.0906772734216004e-01 -3.5516184343448987e-01 -9.8356996400492738e-02
 8.8442056285635662e-01 -3.3851380907953565e-01 -8.9976957669257937e-02
 9.6541975053024154e-01 -3.2178489833843471e-01 -8.2427847060556822e-02
 1.0524978697586547e+00 -3.0481154377374498e-01 -7.5608202004432898e-02
 1.1461266111841844e+00 -2.8745268935864188e-01 -6.9431658570188667e-02
 1.2468204175986690e+00 -2.6959120947362752e-01 -6.3824324997188445e-02
 1.3551404882683320e+00 -2.5113650488670053e-01 -5.8722672840832796e-02
 1.4716991834063209e+00 -2.3202802760318036e-01 -5.4071832371179053e-02
 1.5971648693098306e+00 -2.1223939847356044e-01 -4.9824206051022654e-02
 1.7322672488579594e+00 -1.9178266896609369e-01 -4.5938334052330040e-02
 1.8778032266691511e+00 -1.7071215957012781e-01 -4.2377960808546625e-02
 2.0346433632850314e+00 -1.4912720860927586e-01 -3.9111262927900028e-02
 2.2037389783262351e+00 -1.2717312053511151e-01 -3.6110207392341755e-02
 2.3861299687046933e+00 -1.0503964727924268e-01 -3.3350015543849934e-02
 2.5829534147296163e+00 -8.2956497289026238e-02 -3.0808713425548886e-02
 2.7954530543694691e+00 -6.1185652218186497e-02 -2.8466752972854642e-02
 3.0249897140929640e+00 -4.0010658988765491e-02 -2.6306691614589105e-02
 3.2730527936768237e+00 -1.9723500053473869e-02 -2.4312920249768825e-02
 3.5412729122114506e+00 -6.1004632039475190e-04 -2.2471431465092367e-02
 3.8314358333369842e+00 1.7064622625672075e-02 -2.0769621365847011e-02
 4.1454977995886910e+00 3.3069657437802380e-02 -1.9196119596021306e-02
 4.4856024187138512e+00 4.7219394421168015e-02 -1.7740643088195226e-02
 4.8540992590428571e+00 5.9380912059314887e-02 -1.6393869861169454e-02
 5.2535643265605518e+00 6.9477727208920870e-02 -1.5147329812566723e-02
 5.6868226133442867e+00 7.7489655530860652e-02 -1.3993309965254925e-02
 6.1569729256332755e+00 8.3449286712326140e-02 -1.2924772044171808e-02
 6.6674152200980084e+00 8.7435824944145202e-02 -1.1935280602604785e-02
 7.2218806990246094e+00 8.9567190895109144e-02 -1.1018940198873050e-02
 7.8244649392599630e+00 8.9991281725834912e-02 -1.0170340357288903e-02
 8.4796643560289233e+00 8.8877174890481844e-02 -9.3845072404745832e-03
 9.1924163312922911e+00 8.6406885036137845e-02 -8.6568611209497381e-03
 9.9681433673257001e+00 8.2768084822297833e-02 -7.9831788742919223e-03
 1.0812801659832811e+01 7.8148013515042955e-02 -7.3595608288608994e-03
 1.1732934521334665e+01 7.2728642329369028e-02 -6.7824014019039662e-03
 1.2735731124974869e+01 6.6683051232913557e-02 -6.2483630319342728e-03
 1.3829091081424574e+01 6.0172897862715909e-02 -5.7543529851240352e-03
 1.5021695407438102e+01 5.3346819547816934e-02 -5.2975026711395250e-03
 1.6323084493972470e+01 4.6339596087783076e-02 -4.8751491530496446e-03
 1.7743743734808660e+01 3.9271905695012446e-02 -4.4848185780454628e-03
 1.9295197533457660e+01 3.2250522255832442e-02 -4.1242112918492392e-03
 2.0990112466943653e+01 2.5368823299373944e-02 -3.7911884308038132e-03
 2.2842410449957651e+01 1.8707500918543184e-02 -3.4837598124892815e-03
 2.4867392811968610e+01 1.2335389910774666e-02 -3.2000729689542380e-03
 2.7081876273240553e+01 6.3103472365920055e-03 -2.9384031868049600e-03
 2.9504341883369328e+01 6.8013394353263774e-04 -2.6971444359110749e-03
 3.2155098067912149e+01 -4.5167351143268874e-03 -2.4748010837310655e-03
 3.5056459014877078e+01 -9.2501969082303612e-03 -2.2699803055458911e-03
 3.8232939723139751e+01 -1.3497915150826083e-02 -2.0813851124763224e-03
 4.1711469129061385e+01 -1.7244631127155324e-02 -1.9078079292705642e-03
 4.5521622825406148e+01 -2.0481591300518000e-02 -1.7481246626720557e-03
 4.9695876987707173e+01 -2.3206047984648259e-02 -1.6012892088740488e-03
 5.4269885226999307e+01 -2.5420825746871226e-02 -1.4663283552764511e-03
 5.9282780193692624e+01 -2.7133943336606649e-02 -1.3423370376009168e-03
 6.4777501864497822e+01 -2.8358278708317239e-02 -1.2284739184973289e-03
 7.0801154551794880e+01 -2.9111263083672380e-02 -1.1239572581790659e-03
 7.7405394781491950e+01 -2.9414588986672076e-02 -1.0280610514368837e-03
 8.4646852289913127e+01 -2.9293916841609830e-02 -9.4011140867231570e-04
 9.2587586490970679e+01 -2.8778565123501430e-02 -8.5948316142475775e-04
 1.0129558086000465e+02 -2.7901170270744003e-02 -7.8559667529748964e-04
 1.1084527776805689e+02 -2.6697304662907047e-02 -7.1791485526756570e-04
 1.2131815637759287e+02 -2.5205043936610445e-02 -6.5594033013714184e-04
 1.3280335627503828e+02 -2.3464478693109914e-02 -5.9921280438983188e-04
 1.4539834956386676e+02 -2.1517170091174480e-02 -5.4730656699093392e-04
 1.5920966417091910e+02 -1.9405553677298848e-02 -4.9982814774684461e-04
 1.7435366112430958e+02 -1.7172300760690082e-02 -4.5641411274530694e-04
 1.9095736853945402e+02 -1.4859651313642626e-02 -4.1672899115964741e-04
 2.0915937499579582e+02 -1.2508736368209060e-02 -3.8046332633929130e-04
 2.2911078489566248e+02 -1.0158910810595096e-02 -3.4733184464532041e-04
 2.5097623826287506e+02 -7.8471190402272708e-03 -3.1707173594098343e-04
 2.7493499725639754e+02 -5.6073159702108759e-03 -2.8944104002785683e-04
 3.0118210143718915e+02 -3.4699642537851030e-03 -2.6421713364179898e-04
 3.2992959352784834e+02 -1.4616255373163720e-03 -2.4119531290008630e-04
 3.6140781703771910e+02 3.9534077950431623e-04 -2.2018746633153868e-04
 3.9586678668356677e+02 2.0829629789352972e-03 -2.0102083383306753e-04
 4.3357763201034976e+02 3.5877239622553216e-03 -1.8353684708543292e-04
 4.7483411400038915e+02 4.9005125580243343e-03 -1.6759004713356052e-04
 5.1995421374484192e+02 6.0164671671084514e-03 -1.5304707499687437e-04
 5.6928179143125192e+02 6.9347239912883676e-03 -1.3978573132627180e-04
 6.2318831296790029e+02 7.6580853181782964e-03 -1.2769410126926853e-04
 6.8207464051276133e+02 8.1926253855270723e-03 -1.1666974084555311e-04
 7.4637288199590307e+02 8.5472522189485936e-03 -1.0661892127316663e-04
 8.1654829341360994e+02 8.7332436242868062e-03 -9.7455927821820737e-05
 8.9310122622593553e+02 8.7637743884277572e-03 -8.9102409905118950e-05
 9.7656911060366417e+02 8.6534499140982473e-03 -8.1486779258005643e-05
 1.0675284635441265e+03 8.4178592147454469e-03 -7.4543653179752738e-05
 1.1665969090083820e+03 8.0731576466182009e-03 -6.8213339956120104e-05
 1.2744351952272275e+03 7.6356871523432322e-03 -6.2441363706813887e-05
 1.3917491921855219e+03 7.1216392922851023e-03 -5.7178026035699611e-05
 1.5192918500310761e+03 6.5467640637696927e-03 -5.2378001991072331e-05
 1.6578650967770568e+03 5.9261255296258570e-03 -4.7999967971247379e-05
 1.8083216511900698e+03 5.2739036352857918e-03 -4.4006259336427867e-05
 1.9715667241982708e+03 4.6032402962052736e-03 -4.0362555610846750e-05
 2.1485595795378795e+03 3.9261268697982892e-03 -3.7037591279206462e-05
 2.3403149217093583e+03 3.2533294577337182e-03 -3.4002890298124730e-05
 2.5479040766684875e+03 2.5943480752601187e-03 -3.1232522556343332e-05
 2.7724559280693366e+03 1.9574055301608490e-03 -2.8702880626623080e-05
 3.0151575693477412e+03 1.3494618310443511e-03 -2.6392475257325404e-05
 3.2772546295325801e+03 7.7625005193900001e-04 -2.4281748152506981e-05
 3.5600512284498432e+03 2.4232978132555455e-04 -2.2352900685813494e-05
 3.8649095149987552e+03 -2.4884545188887298e-04 -2.0589737285472592e-05
 4.1932487404908125e+03 -6.9485008024212230e-04 -1.8977522315223605e-05
 4.5465438177192236e+03 -1.0942007105283155e-03 -1.7502849359069357e-05
 

